Softened Symbol Grounding for Neuro-symbolic Systems

Neuro-symbolic learning generally consists of two separated worlds, i.e., neural network training and symbolic constraint solving, whose success hinges on symbol grounding, a fundamental problem in AI. This paper presents a novel, softened symbol grounding process, bridging the gap between the two worlds, and resulting in an effective and efficient neuro-symbolic learning framework. Technically, the framework features (1) modeling of symbol solution states as a Boltzmann distribution, which avoids expensive state searching and facilitates mutually beneficial interactions between network training and symbolic reasoning;(2) a new MCMC technique leveraging projection and SMT solvers, which efficiently samples from disconnected symbol solution spaces; (3) an annealing mechanism that can escape from %being trapped into sub-optimal symbol groundings. Experiments with three representative neuro symbolic learning tasks demonstrate that, owining to its superior symbol grounding capability, our framework successfully solves problems well beyond the frontier of the existing proposals.

==> figures/HWF/test_curves.csv <==
MI,,,,RL,,,,MAPO,,,,NGS,,,,SSL,,,,Log,,,,Exp,,,,Linear,,,
sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,
Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value
0,25.09523773,0,0.416666657,0,6.5,0,0,0,5.690476418,0,0,0,6.035714149,0,0,0,31.27380943,0,0.5,0,6.035714149,0,0,0,6.035714149,0,0,0,6.035714149,0,0
1,33.8928566,1,0.666666687,1,6.5,1,0,1,6.321428776,1,0,1,6.035714149,1,0,1,34.30952454,1,0.583333313,1,6.035714149,1,0,1,6.035714149,1,0,1,6.035714149,1,0
2,33.7142868,2,0.75,2,6.5,2,0,2,6.119047642,2,0,2,6.035714149,2,0,2,35.15476227,2,0.666666687,2,21.0714283,2,0.333333343,2,14.36904716,2,0.583333313,2,13.48809528,2,0.666666687
3,36.57143021,3,0.75,3,6.5,3,0,3,6.678571224,3,0,3,6.035714149,3,0,3,36.6428566,3,0.583333313,3,24.69047546,3,0.333333343,3,29.26190567,3,0.333333343,3,28.2142849,3,0.416666657
4,37.25,4,0.916666687,4,6.5,4,0,4,5.547618866,4,0,4,6.035714149,4,0,4,37.59523773,4,0.666666687,4,31.75,4,0.5,4,32.17856979,4,0.5,4,31.58333397,4,0.416666657
5,37.69047546,5,0.75,5,6.5,5,0,5,6,5,0,5,6.035714149,5,0,5,44.72618866,5,1,5,31.90476227,5,0.583333313,5,32.17856979,5,0.583333313,5,32.86904907,5,0.666666687
6,38.6428566,6,0.583333313,6,6.5,6,0,6,5.797618866,6,0,6,6.142857075,6,0,6,46.8571434,6,1.083333373,6,33.98809433,6,0.5,6,34.23809433,6,0.583333313,6,33.84523773,6,0.75
7,38.97618866,7,0.583333313,7,6.5,7,0,7,6.428571224,7,0,7,6.071428776,7,0,7,47.6071434,7,1.416666627,7,34.63095093,7,0.75,7,35.27381134,7,0.666666687,7,34.48809433,7,0.583333313
8,39.1071434,8,0.75,8,6.5,8,0,8,6.464285851,8,0,8,6.178571224,8,0,8,52.54761887,8,1.833333373,8,34.97618866,8,0.666666687,8,35.95238113,8,0.666666687,8,35.19047546,8,0.583333313
9,39.91666794,9,0.75,9,6.5,9,0,9,6.261904716,9,0,9,6.226190567,9,0,9,55.11904907,9,1.833333373,9,34.57143021,9,0.583333313,9,35.2142868,9,0.5,9,34.33333206,9,0.583333313
10,39.66666794,10,0.666666687,10,6.5,10,0,10,6.904761791,10,0,10,6.190476418,10,0,10,58.36904907,10,2.416666746,10,37.52381134,10,0.666666687,10,37.76190567,10,0.666666687,10,37,10,0.5
11,38.88095093,11,0.666666687,11,6.5,11,0,11,6,11,0,11,6.380952358,11,0,11,56.23809433,11,2.083333254,11,37.52381134,11,0.666666687,11,37.76190567,11,0.666666687,11,37,11,0.5
12,38.19047546,12,0.5,12,6.5,12,0,12,6.702381134,12,0,12,6.75,12,0,12,55.95238113,12,2.166666746,12,37.52381134,12,0.666666687,12,37.76190567,12,0.666666687,12,37,12,0.5
13,38.25,13,0.583333313,13,6.5,13,0,13,6.345238209,13,0,13,6.726190567,13,0,13,57.25,13,2.583333254,13,37.52381134,13,0.666666687,13,37.76190567,13,0.666666687,13,37,13,0.5
14,38.2142868,14,0.583333313,14,6.5,14,0,14,6.642857075,14,0,14,6.761904716,14,0,14,59.61904907,14,2.833333254,14,37.52381134,14,0.666666687,14,37.76190567,14,0.666666687,14,37,14,0.5
15,38.34523773,15,0.75,15,6.5,15,0,15,6.726190567,15,0,15,6.809523582,15,0,15,58.04761887,15,2.666666746,15,37.52381134,15,0.666666687,15,37.76190567,15,0.666666687,15,37,15,0.5
16,38.57143021,16,0.916666687,16,6.5,16,0,16,6.369047642,16,0,16,6.809523582,16,0,16,61.5357132,16,3.583333254,16,37.52381134,16,0.666666687,16,37.76190567,16,0.666666687,16,37,16,0.5
17,38.69047546,17,1,17,6.5,17,0,17,6.154761791,17,0,17,7.059523582,17,0,17,61.86904907,17,3.583333254,17,37.52381134,17,0.666666687,17,37.76190567,17,0.666666687,17,37,17,0.5
18,39.67856979,18,0.916666687,18,6.5,18,0,18,6.857142925,18,0,18,7.357142925,18,0,18,59.04761887,18,3.25,18,37.52381134,18,0.666666687,18,37.76190567,18,0.666666687,18,37,18,0.5
19,41.48809433,19,1,19,6.5,19,0,19,7.119047642,19,0,19,7.511904716,19,0,19,63.7142868,19,4.833333492,19,37.52381134,19,0.666666687,19,37.76190567,19,0.666666687,19,37,19,0.5
20,41.97618866,20,0.916666687,20,6.5,20,0,20,6.666666508,20,0,20,7.238095284,20,0,20,65.16666412,20,5.75,20,43.36904907,20,0.75,20,47.66666794,20,1.333333373,20,45.22618866,20,0.75
21,42.09523773,21,0.916666687,21,6.535714149,21,0,21,6.761904716,21,0,21,7.178571224,21,0,21,64.01190186,21,4.333333492,21,43.36904907,21,0.75,21,47.66666794,21,1.333333373,21,45.22618866,21,0.75
22,42.66666794,22,0.916666687,22,6.5,22,0,22,6.797618866,22,0,22,7.392857075,22,0,22,62.45238113,22,3.833333254,22,43.36904907,22,0.75,22,47.66666794,22,1.333333373,22,45.22618866,22,0.75
23,43.30952454,23,0.833333313,23,6.5,23,0,23,6.440476418,23,0,23,7.130952358,23,0,23,63.5,23,4.666666508,23,43.36904907,23,0.75,23,47.66666794,23,1.333333373,23,45.22618866,23,0.75
24,44.38095093,24,0.833333313,24,6.5,24,0,24,6.785714149,24,0,24,7.273809433,24,0,24,62.66666794,24,4.666666508,24,43.36904907,24,0.75,24,47.66666794,24,1.333333373,24,45.22618866,24,0.75
25,44.95238113,25,0.75,25,6.5,25,0,25,6.547618866,25,0,25,7.214285851,25,0,25,64.5357132,25,5,25,43.36904907,25,0.75,25,47.66666794,25,1.333333373,25,45.22618866,25,0.75
26,44.69047546,26,0.75,26,6.5,26,0,26,6.464285851,26,0,26,7.190476418,26,0,26,63.54761887,26,4.333333492,26,43.36904907,26,0.75,26,47.66666794,26,1.333333373,26,45.22618866,26,0.75
27,46.5357132,27,1,27,6.5,27,0,27,7.142857075,27,0,27,7.095238209,27,0,27,67.63095093,27,6.916666508,27,43.36904907,27,0.75,27,47.66666794,27,1.333333373,27,45.22618866,27,0.75
28,45.66666794,28,0.916666687,28,6.5,28,0,28,7.297618866,28,0,28,7.226190567,28,0,28,70.5,28,8.416666985,28,43.36904907,28,0.75,28,47.66666794,28,1.333333373,28,45.22618866,28,0.75
29,46.3571434,29,0.833333313,29,6.5,29,0,29,6.880952358,29,0,29,7.130952358,29,0,29,68.86904907,29,7.333333492,29,43.36904907,29,0.75,29,47.66666794,29,1.333333373,29,45.22618866,29,0.75
30,46.86904907,30,0.916666687,30,6.5,30,0,30,6.059523582,30,0,30,7.202381134,30,0,30,67.85713959,30,7.083333492,30,53.4642868,30,1.916666627,30,54.17856979,30,2,30,57.67856979,30,3.083333254
31,47.5,31,0.833333313,31,6.5,31,0,31,6.392857075,31,0,31,7.428571224,31,0,31,69.57142639,31,7.75,31,53.4642868,31,1.916666627,31,54.17856979,31,2,31,57.67856979,31,3.083333254
32,46.88095093,32,0.833333313,32,6.5,32,0,32,6.166666508,32,0,32,7.309523582,32,0,32,68.2142868,32,7.166666508,32,53.4642868,32,1.916666627,32,54.17856979,32,2,32,57.67856979,32,3.083333254
33,47.02381134,33,1,33,6.5,33,0,33,6.369047642,33,0,33,7.285714149,33,0,33,67.26190186,33,6.166666508,33,53.4642868,33,1.916666627,33,54.17856979,33,2,33,57.67856979,33,3.083333254
34,48.92856979,34,1.166666627,34,6.5,34,0,34,6.166666508,34,0,34,7.309523582,34,0,34,65.94047546,34,5.416666508,34,53.4642868,34,1.916666627,34,54.17856979,34,2,34,57.67856979,34,3.083333254
35,47.84523773,35,1,35,6.5,35,0,35,6.761904716,35,0,35,7.380952358,35,0,35,65.2142868,35,5,35,53.4642868,35,1.916666627,35,54.17856979,35,2,35,57.67856979,35,3.083333254
36,49.07143021,36,1.083333373,36,6.5,36,0,36,6.059523582,36,0,36,7.321428776,36,0,36,63.30952454,36,4.583333492,36,53.4642868,36,1.916666627,36,54.17856979,36,2,36,57.67856979,36,3.083333254
37,48.48809433,37,1.333333373,37,6.5,37,0,37,6.178571224,37,0,37,7.380952358,37,0,37,64.34523773,37,5.333333492,37,53.4642868,37,1.916666627,37,54.17856979,37,2,37,57.67856979,37,3.083333254
38,50.16666794,38,1.25,38,6.035714149,38,0,38,6.642857075,38,0,38,7.392857075,38,0,38,64.34523773,38,4.833333492,38,53.4642868,38,1.916666627,38,54.17856979,38,2,38,57.67856979,38,3.083333254
39,51.95238113,39,1.666666627,39,6.035714149,39,0,39,6.345238209,39,0,39,7.297618866,39,0,39,63,39,4.333333492,39,53.4642868,39,1.916666627,39,54.17856979,39,2,39,57.67856979,39,3.083333254
40,52.84523773,40,1.5,40,6.035714149,40,0,40,6.726190567,40,0,40,7.309523582,40,0,40,62.05952454,40,4.416666508,40,60.94047546,40,3.333333254,40,59.5,40,2.583333254,40,58.72618866,40,2.416666746
41,54.66666794,41,2,41,6.035714149,41,0,41,6.380952358,41,0,41,7.345238209,41,0,41,63.0357132,41,4.583333492,41,60.94047546,41,3.333333254,41,59.5,41,2.583333254,41,58.72618866,41,2.416666746
42,55.15476227,42,2.083333254,42,6.035714149,42,0,42,6.428571224,42,0,42,7.297618866,42,0,42,63.95238113,42,4.583333492,42,60.94047546,42,3.333333254,42,59.5,42,2.583333254,42,58.72618866,42,2.416666746
43,54.33333206,43,1.833333373,43,6.035714149,43,0,43,6.178571224,43,0,43,7.380952358,43,0,43,64.55952454,43,4.666666508,43,60.94047546,43,3.333333254,43,59.5,43,2.583333254,43,58.72618866,43,2.416666746
44,54.63095093,44,1.5,44,6.035714149,44,0,44,6.928571224,44,0,44,7.321428776,44,0,44,62.27381134,44,4.416666508,44,60.94047546,44,3.333333254,44,59.5,44,2.583333254,44,58.72618866,44,2.416666746
45,54.83333206,45,1.666666627,45,6.035714149,45,0,45,6.583333492,45,0,45,7.297618866,45,0,45,62.77381134,45,5.166666508,45,60.94047546,45,3.333333254,45,59.5,45,2.583333254,45,58.72618866,45,2.416666746
46,54.76190567,46,1.916666627,46,6.035714149,46,0,46,6.607142925,46,0,46,7.321428776,46,0,46,64.25,46,5.5,46,60.94047546,46,3.333333254,46,59.5,46,2.583333254,46,58.72618866,46,2.416666746
47,53.95238113,47,1.5,47,6.035714149,47,0,47,7.059523582,47,0,47,7.404761791,47,0,47,63.88095093,47,4.083333492,47,60.94047546,47,3.333333254,47,59.5,47,2.583333254,47,58.72618866,47,2.416666746
48,52.5,48,1.416666627,48,6.035714149,48,0,48,6.821428776,48,0,48,7.357142925,48,0,48,62.9642868,48,3.75,48,60.94047546,48,3.333333254,48,59.5,48,2.583333254,48,58.72618866,48,2.416666746
49,51.29761887,49,1.583333373,49,6.035714149,49,0,49,7.154761791,49,0,49,7.440476418,49,0,49,63.23809433,49,4.416666508,49,60.94047546,49,3.333333254,49,59.5,49,2.583333254,49,58.72618866,49,2.416666746
50,50.1071434,50,1.5,50,6.035714149,50,0,50,6.785714149,50,0,50,7.5,50,0,50,63.69047546,50,4.75,50,63.20238113,50,4.166666508,50,59.0357132,50,3.416666746,50,57.94047546,50,3.416666746
51,49.9642868,51,1.25,51,6.035714149,51,0,51,7.214285851,51,0,51,7.309523582,51,0,51,64.01190186,51,4.833333492,51,63.20238113,51,4.166666508,51,59.0357132,51,3.416666746,51,57.94047546,51,3.416666746
52,48.8571434,52,1.333333373,52,6.035714149,52,0,52,6.738095284,52,0,52,7.392857075,52,0,52,63.52381134,52,4.916666508,52,63.20238113,52,4.166666508,52,59.0357132,52,3.416666746,52,57.94047546,52,3.416666746
53,48.61904907,53,1.583333373,53,6.035714149,53,0,53,7.428571224,53,0,53,7.5,53,0,53,61.76190567,53,3.833333254,53,63.20238113,53,4.166666508,53,59.0357132,53,3.416666746,53,57.94047546,53,3.416666746
54,48.69047546,54,1.75,54,6.035714149,54,0,54,7.892857075,54,0,54,7.416666508,54,0,54,59.42856979,54,3.75,54,63.20238113,54,4.166666508,54,59.0357132,54,3.416666746,54,57.94047546,54,3.416666746
55,48.9642868,55,1.666666627,55,6.035714149,55,0,55,6.833333492,55,0,55,7.5,55,0,55,59.41666794,55,3.083333254,55,63.20238113,55,4.166666508,55,59.0357132,55,3.416666746,55,57.94047546,55,3.416666746
56,49.91666794,56,2,56,6.035714149,56,0,56,7.333333492,56,0,56,7.523809433,56,0,56,60.73809433,56,4.333333492,56,63.20238113,56,4.166666508,56,59.0357132,56,3.416666746,56,57.94047546,56,3.416666746
57,49.44047546,57,1.75,57,6.035714149,57,0,57,7.226190567,57,0,57,7.488095284,57,0,57,58.6428566,57,3.416666746,57,63.20238113,57,4.166666508,57,59.0357132,57,3.416666746,57,57.94047546,57,3.416666746
58,49.30952454,58,1.25,58,6.440476418,58,0,58,7.011904716,58,0,58,7.523809433,58,0,58,58.34523773,58,2.666666746,58,63.20238113,58,4.166666508,58,59.0357132,58,3.416666746,58,57.94047546,58,3.416666746
59,50.04761887,59,1.75,59,6.035714149,59,0,59,7.904761791,59,0,59,7.511904716,59,0,59,57.33333206,59,3,59,63.20238113,59,4.166666508,59,59.0357132,59,3.416666746,59,57.94047546,59,3.416666746
60,50.02381134,60,1.5,60,6.035714149,60,0,60,7,60,0,60,7.5,60,0,60,57.22618866,60,3.166666746,60,64.13095093,60,4.25,60,64.65476227,60,4,60,63.7857132,60,4.833333492
61,49.33333206,61,1.25,61,6.035714149,61,0,61,7.238095284,61,0,61,7.369047642,61,0,61,57.36904907,61,2.916666746,61,64.13095093,61,4.25,61,64.65476227,61,4,61,63.7857132,61,4.833333492
62,51.23809433,62,1,62,6.035714149,62,0,62,6.666666508,62,0,62,7.464285851,62,0,62,57.27381134,62,2.333333254,62,64.13095093,62,4.25,62,64.65476227,62,4,62,63.7857132,62,4.833333492
63,51.32143021,63,1.416666627,63,6.035714149,63,0,63,6.726190567,63,0,63,7.416666508,63,0,63,58.41666794,63,2.833333254,63,64.13095093,63,4.25,63,64.65476227,63,4,63,63.7857132,63,4.833333492
64,52.05952454,64,1.916666627,64,6.035714149,64,0,64,7.154761791,64,0,64,7.547618866,64,0,64,57.44047546,64,3.083333254,64,64.13095093,64,4.25,64,64.65476227,64,4,64,63.7857132,64,4.833333492
65,50.44047546,65,1.25,65,6.035714149,65,0,65,7.047618866,65,0,65,7.583333492,65,0,65,57.6071434,65,2.583333254,65,64.13095093,65,4.25,65,64.65476227,65,4,65,63.7857132,65,4.833333492
66,49.91666794,66,1.25,66,6.035714149,66,0,66,7.297618866,66,0,66,7.5,66,0,66,57.19047546,66,2.666666746,66,64.13095093,66,4.25,66,64.65476227,66,4,66,63.7857132,66,4.833333492
67,51.70238113,67,1.5,67,6.035714149,67,0,67,7.119047642,67,0,67,7.380952358,67,0,67,57.80952454,67,2.916666746,67,64.13095093,67,4.25,67,64.65476227,67,4,67,63.7857132,67,4.833333492
68,53.67856979,68,2,68,6.035714149,68,0,68,6.952381134,68,0,68,7.440476418,68,0,68,56.91666794,68,2.75,68,64.13095093,68,4.25,68,64.65476227,68,4,68,63.7857132,68,4.833333492
69,52.97618866,69,2,69,6.035714149,69,0,69,6.857142925,69,0,69,7.416666508,69,0,69,55.9642868,69,2.416666746,69,64.13095093,69,4.25,69,64.65476227,69,4,69,63.7857132,69,4.833333492
70,52.88095093,70,2,70,6.035714149,70,0,70,7.071428776,70,0,70,7.392857075,70,0,70,55.11904907,70,2.5,70,60.83333206,70,3.25,70,59.38095093,70,3.166666746,70,55.9642868,70,2.75
71,52.0357132,71,2,71,6.035714149,71,0,71,7.035714149,71,0,71,7.428571224,71,0,71,55.40476227,71,2.666666746,71,60.83333206,71,3.25,71,59.38095093,71,3.166666746,71,55.9642868,71,2.75
72,51.59523773,72,2.25,72,6.035714149,72,0,72,7.714285851,72,0,72,7.464285851,72,0,72,55.15476227,72,2.25,72,60.83333206,72,3.25,72,59.38095093,72,3.166666746,72,55.9642868,72,2.75
73,51.25,73,1.916666627,73,6.035714149,73,0,73,7.416666508,73,0,73,7.416666508,73,0,73,54.75,73,2.166666746,73,60.83333206,73,3.25,73,59.38095093,73,3.166666746,73,55.9642868,73,2.75
74,51.69047546,74,2,74,6.035714149,74,0,74,7.107142925,74,0,74,7.452381134,74,0,74,54.36904907,74,2.583333254,74,60.83333206,74,3.25,74,59.38095093,74,3.166666746,74,55.9642868,74,2.75
75,51.88095093,75,2.5,75,6.035714149,75,0,75,7.452381134,75,0,75,7.488095284,75,0,75,52.33333206,75,1.333333373,75,60.83333206,75,3.25,75,59.38095093,75,3.166666746,75,55.9642868,75,2.75
76,51.72618866,76,2.5,76,6.035714149,76,0,76,7.702381134,76,0,76,7.535714149,76,0,76,52.90476227,76,1.833333373,76,60.83333206,76,3.25,76,59.38095093,76,3.166666746,76,55.9642868,76,2.75
77,53.27381134,77,2.75,77,6.035714149,77,0,77,6.773809433,77,0,77,7.523809433,77,0,77,53.75,77,2.083333254,77,60.83333206,77,3.25,77,59.38095093,77,3.166666746,77,55.9642868,77,2.75
78,52.94047546,78,2.333333254,78,6.035714149,78,0,78,6.916666508,78,0,78,7.416666508,78,0,78,52.38095093,78,2.166666746,78,60.83333206,78,3.25,78,59.38095093,78,3.166666746,78,55.9642868,78,2.75
79,52.73809433,79,1.75,79,6.035714149,79,0,79,7.321428776,79,0,79,7.452381134,79,0,79,53.11904907,79,2.25,79,60.83333206,79,3.25,79,59.38095093,79,3.166666746,79,55.9642868,79,2.75
80,52.63095093,80,2.5,80,6.035714149,80,0,80,7.166666508,80,0,80,7.5,80,0,80,54.59523773,80,2.833333254,80,64.11904907,80,4.5,80,60.40476227,80,2.916666746,80,64.4642868,80,4.583333492
81,51.3928566,81,2.5,81,6.035714149,81,0,81,6.309523582,81,0,81,7.452381134,81,0,81,54.83333206,81,2.083333254,81,64.11904907,81,4.5,81,60.40476227,81,2.916666746,81,64.4642868,81,4.583333492
82,50.73809433,82,1.916666627,82,6.035714149,82,0,82,6.523809433,82,0,82,7.452381134,82,0,82,53.66666794,82,2.25,82,64.11904907,82,4.5,82,60.40476227,82,2.916666746,82,64.4642868,82,4.583333492
83,50.82143021,83,1.833333373,83,6.035714149,83,0,83,7.071428776,83,0,83,7.416666508,83,0,83,53.05952454,83,2.25,83,64.11904907,83,4.5,83,60.40476227,83,2.916666746,83,64.4642868,83,4.583333492
84,51.59523773,84,2.416666746,84,6.035714149,84,0,84,6.654761791,84,0,84,7.428571224,84,0,84,51.40476227,84,1.833333373,84,64.11904907,84,4.5,84,60.40476227,84,2.916666746,84,64.4642868,84,4.583333492
85,52.02381134,85,2.333333254,85,6.035714149,85,0,85,7.5,85,0,85,7.464285851,85,0,85,50.27381134,85,1.25,85,64.11904907,85,4.5,85,60.40476227,85,2.916666746,85,64.4642868,85,4.583333492
86,52.80952454,86,2.416666746,86,6.035714149,86,0,86,6.202381134,86,0,86,7.440476418,86,0,86,50.09523773,86,1.5,86,64.11904907,86,4.5,86,60.40476227,86,2.916666746,86,64.4642868,86,4.583333492
87,53.01190567,87,2.416666746,87,6.035714149,87,0,87,6.773809433,87,0,87,7.5,87,0,87,48.94047546,87,2.166666746,87,64.11904907,87,4.5,87,60.40476227,87,2.916666746,87,64.4642868,87,4.583333492
88,53.57143021,88,2.583333254,88,6.035714149,88,0,88,6.833333492,88,0,88,7.571428776,88,0,88,49.61904907,88,1.333333373,88,64.11904907,88,4.5,88,60.40476227,88,2.916666746,88,64.4642868,88,4.583333492
89,53.92856979,89,2.75,89,6.035714149,89,0,89,6.821428776,89,0,89,7.523809433,89,0,89,49.08333206,89,1.416666627,89,64.11904907,89,4.5,89,60.40476227,89,2.916666746,89,64.4642868,89,4.583333492
90,53.4642868,90,2.833333254,90,6.035714149,90,0,90,7.488095284,90,0,90,7.511904716,90,0,90,49.91666794,90,1.833333373,90,62.5,90,3.666666746,90,60.33333206,90,2.5,90,62.66666794,90,4
91,53.34523773,91,2.166666746,91,6.035714149,91,0,91,6.380952358,91,0,91,7.619047642,91,0,91,49.69047546,91,1.666666627,91,62.5,91,3.666666746,91,60.33333206,91,2.5,91,62.66666794,91,4
92,53.25,92,2.166666746,92,6.035714149,92,0,92,6.880952358,92,0,92,7.607142925,92,0,92,49.1071434,92,1.333333373,92,62.5,92,3.666666746,92,60.33333206,92,2.5,92,62.66666794,92,4
93,53.4642868,93,2.166666746,93,6.035714149,93,0,93,6.678571224,93,0,93,7.559523582,93,0,93,50.42856979,93,0.916666687,93,62.5,93,3.666666746,93,60.33333206,93,2.5,93,62.66666794,93,4
94,52.48809433,94,1.75,94,6.035714149,94,0,94,6.619047642,94,0,94,7.464285851,94,0,94,49.23809433,94,1.5,94,62.5,94,3.666666746,94,60.33333206,94,2.5,94,62.66666794,94,4
95,52.34523773,95,2.083333254,95,6.035714149,95,0,95,7.202381134,95,0,95,7.571428776,95,0,95,48.27381134,95,1.333333373,95,62.5,95,3.666666746,95,60.33333206,95,2.5,95,62.66666794,95,4
96,51.65476227,96,1.75,96,6.035714149,96,0,96,7.238095284,96,0,96,7.511904716,96,0,96,48.01190567,96,1.833333373,96,62.5,96,3.666666746,96,60.33333206,96,2.5,96,62.66666794,96,4
97,51.2857132,97,1.833333373,97,6.035714149,97,0,97,7.297618866,97,0,97,7.523809433,97,0,97,48.09523773,97,1.416666627,97,62.5,97,3.666666746,97,60.33333206,97,2.5,97,62.66666794,97,4
98,51.6071434,98,1.75,98,6.035714149,98,0,98,7.392857075,98,0,98,7.428571224,98,0,98,49.72618866,98,1.583333373,98,62.5,98,3.666666746,98,60.33333206,98,2.5,98,62.66666794,98,4
99,51.1071434,99,1.5,99,6.035714149,99,0,99,7.5,99,0,99,7.476190567,99,0,99,49.6071434,99,1.583333373,99,62.5,99,3.666666746,99,60.33333206,99,2.5,99,62.66666794,99,4
100,51.01190567,100,1.583333373,100,6.035714149,100,0,100,6.821428776,100,0,100,7.452381134,100,0,100,52.1071434,100,2.083333254,100,65.30952454,100,3.583333254,100,62.54761887,100,3.25,100,63.15476227,100,3.25
101,52.61904907,101,1.583333373,101,6.035714149,101,0,101,7.619047642,101,0,101,7.488095284,101,0,101,51.17856979,101,2,101,65.30952454,101,3.583333254,101,62.54761887,101,3.25,101,63.15476227,101,3.25
102,52.90476227,102,1.666666627,102,6.035714149,102,0,102,6.797618866,102,0,102,7.607142925,102,0,102,51.42856979,102,1.333333373,102,65.30952454,102,3.583333254,102,62.54761887,102,3.25,102,63.15476227,102,3.25
103,52.05952454,103,1.5,103,6.035714149,103,0,103,7.119047642,103,0,103,7.428571224,103,0,103,50.92856979,103,1.333333373,103,65.30952454,103,3.583333254,103,62.54761887,103,3.25,103,63.15476227,103,3.25
104,50.05952454,104,1.25,104,6.035714149,104,0,104,6.357142925,104,0,104,7.452381134,104,0,104,50.07143021,104,1.166666627,104,65.30952454,104,3.583333254,104,62.54761887,104,3.25,104,63.15476227,104,3.25
105,49.08333206,105,1,105,6.035714149,105,0,105,6.404761791,105,0,105,7.511904716,105,0,105,50.29761887,105,2,105,65.30952454,105,3.583333254,105,62.54761887,105,3.25,105,63.15476227,105,3.25
106,49.47618866,106,1.166666627,106,6.035714149,106,0,106,7.357142925,106,0,106,7.511904716,106,0,106,49.07143021,106,1.416666627,106,65.30952454,106,3.583333254,106,62.54761887,106,3.25,106,63.15476227,106,3.25
107,49.86904907,107,1.666666627,107,6.035714149,107,0,107,6.726190567,107,0,107,7.476190567,107,0,107,48.75,107,1.583333373,107,65.30952454,107,3.583333254,107,62.54761887,107,3.25,107,63.15476227,107,3.25
108,49.90476227,108,1.583333373,108,6.035714149,108,0,108,7,108,0,108,7.535714149,108,0,108,48.7857132,108,1.583333373,108,65.30952454,108,3.583333254,108,62.54761887,108,3.25,108,63.15476227,108,3.25
109,49.73809433,109,2.083333254,109,6.035714149,109,0,109,7.142857075,109,0,109,7.392857075,109,0,109,48.88095093,109,1.666666627,109,65.30952454,109,3.583333254,109,62.54761887,109,3.25,109,63.15476227,109,3.25
110,49.2142868,110,1.833333373,110,6.035714149,110,0,110,6.916666508,110,0,110,7.357142925,110,0,110,47.63095093,110,1.333333373,110,72.25,110,8.833333015,110,66.83333588,110,5.083333492,110,66.10713959,110,4.166666508
111,48.5,111,1.583333373,111,6.035714149,111,0,111,6.738095284,111,0,111,7.404761791,111,0,111,47.9642868,111,1.666666627,111,72.25,111,8.833333015,111,66.83333588,111,5.083333492,111,66.10713959,111,4.166666508
112,48.59523773,112,1,112,6.035714149,112,0,112,7.011904716,112,0,112,7.464285851,112,0,112,46.73809433,112,1.25,112,72.25,112,8.833333015,112,66.83333588,112,5.083333492,112,66.10713959,112,4.166666508
113,49.02381134,113,1.083333373,113,6.035714149,113,0,113,7.642857075,113,0,113,7.428571224,113,0,113,46.6071434,113,1.25,113,72.25,113,8.833333015,113,66.83333588,113,5.083333492,113,66.10713959,113,4.166666508
114,49.57143021,114,1.5,114,6.035714149,114,0,114,6.880952358,114,0,114,7.369047642,114,0,114,47.25,114,0.833333313,114,72.25,114,8.833333015,114,66.83333588,114,5.083333492,114,66.10713959,114,4.166666508
115,50.8571434,115,1.666666627,115,6.035714149,115,0,115,6.809523582,115,0,115,7.345238209,115,0,115,46.29761887,115,0.583333313,115,72.25,115,8.833333015,115,66.83333588,115,5.083333492,115,66.10713959,115,4.166666508
116,49.67856979,116,1.166666627,116,6.035714149,116,0,116,6.821428776,116,0,116,7.345238209,116,0,116,46.09523773,116,1.083333373,116,72.25,116,8.833333015,116,66.83333588,116,5.083333492,116,66.10713959,116,4.166666508
117,47.69047546,117,0.833333313,117,6.035714149,117,0,117,6.857142925,117,0,117,7.345238209,117,0,117,46.65476227,117,2.166666746,117,72.25,117,8.833333015,117,66.83333588,117,5.083333492,117,66.10713959,117,4.166666508
118,46.94047546,118,0.75,118,6.035714149,118,0,118,7.023809433,118,0,118,7.416666508,118,0,118,45.66666794,118,1.666666627,118,72.25,118,8.833333015,118,66.83333588,118,5.083333492,118,66.10713959,118,4.166666508
119,46.90476227,119,1.083333373,119,6.035714149,119,0,119,7.190476418,119,0,119,7.488095284,119,0,119,45.90476227,119,1.583333373,119,72.25,119,8.833333015,119,66.83333588,119,5.083333492,119,66.10713959,119,4.166666508
120,47.20238113,120,0.75,120,6.035714149,120,0,120,6.464285851,120,0,120,7.357142925,120,0,120,46.1428566,120,1.416666627,120,60.72618866,120,3,120,66.19047546,120,3.916666746,120,68.70237732,120,7.083333492
121,47.61904907,121,1.333333373,121,6.035714149,121,0,121,7.142857075,121,0,121,7.440476418,121,0,121,46.77381134,121,1.083333373,121,60.72618866,121,3,121,66.19047546,121,3.916666746,121,68.70237732,121,7.083333492
122,47.6428566,122,1.25,122,6.035714149,122,0,122,7.154761791,122,0,122,7.321428776,122,0,122,46.0357132,122,1.416666627,122,60.72618866,122,3,122,66.19047546,122,3.916666746,122,68.70237732,122,7.083333492
123,46.16666794,123,0.5,123,6.035714149,123,0,123,7.035714149,123,0,123,7.404761791,123,0,123,47.13095093,123,1.75,123,60.72618866,123,3,123,66.19047546,123,3.916666746,123,68.70237732,123,7.083333492
124,46.29761887,124,1,124,6.035714149,124,0,124,7.214285851,124,0,124,7.25,124,0,124,46.83333206,124,1.333333373,124,60.72618866,124,3,124,66.19047546,124,3.916666746,124,68.70237732,124,7.083333492
125,46.1071434,125,1.083333373,125,6.035714149,125,0,125,7.071428776,125,0,125,7.440476418,125,0,125,46.02381134,125,1.833333373,125,60.72618866,125,3,125,66.19047546,125,3.916666746,125,68.70237732,125,7.083333492
126,45.86904907,126,1.5,126,6.035714149,126,0,126,7.071428776,126,0,126,7.440476418,126,0,126,45.90476227,126,1.333333373,126,60.72618866,126,3,126,66.19047546,126,3.916666746,126,68.70237732,126,7.083333492
127,45.11904907,127,0.75,127,6.035714149,127,0,127,7.023809433,127,0,127,7.357142925,127,0,127,44.91666794,127,0.916666687,127,60.72618866,127,3,127,66.19047546,127,3.916666746,127,68.70237732,127,7.083333492
128,44.88095093,128,0.666666687,128,6.035714149,128,0,128,7.309523582,128,0,128,7.464285851,128,0,128,46.20238113,128,1.083333373,128,60.72618866,128,3,128,66.19047546,128,3.916666746,128,68.70237732,128,7.083333492
129,45.25,129,1.416666627,129,6.035714149,129,0,129,6.869047642,129,0,129,7.547618866,129,0,129,46.25,129,0.833333313,129,60.72618866,129,3,129,66.19047546,129,3.916666746,129,68.70237732,129,7.083333492
130,45.08333206,130,1,130,6.035714149,130,0,130,6.380952358,130,0,130,7.428571224,130,0,130,45.04761887,130,1.25,130,63.5357132,130,3.75,130,72.48809814,130,9.083333015,130,72.75,130,9.333333015
131,45.97618866,131,1.166666627,131,6.035714149,131,0,131,6.75,131,0,131,7.476190567,131,0,131,46.16666794,131,1.416666627,131,63.5357132,131,3.75,131,72.48809814,131,9.083333015,131,72.75,131,9.333333015
132,45.7857132,132,1.25,132,6.035714149,132,0,132,7.130952358,132,0,132,7.464285851,132,0,132,46.97618866,132,1.5,132,63.5357132,132,3.75,132,72.48809814,132,9.083333015,132,72.75,132,9.333333015
133,45.22618866,133,1.166666627,133,6.035714149,133,0,133,7.654761791,133,0,133,7.583333492,133,0,133,47.55952454,133,1.5,133,63.5357132,133,3.75,133,72.48809814,133,9.083333015,133,72.75,133,9.333333015
134,44.73809433,134,1.25,134,6.035714149,134,0,134,6.916666508,134,0,134,7.523809433,134,0,134,47.07143021,134,1.166666627,134,63.5357132,134,3.75,134,72.48809814,134,9.083333015,134,72.75,134,9.333333015
135,45.29761887,135,1,135,6.035714149,135,0,135,6.833333492,135,0,135,7.464285851,135,0,135,47.73809433,135,0.666666687,135,63.5357132,135,3.75,135,72.48809814,135,9.083333015,135,72.75,135,9.333333015
136,45.47618866,136,1.166666627,136,6.035714149,136,0,136,7.023809433,136,0,136,7.404761791,136,0,136,48.19047546,136,1.25,136,63.5357132,136,3.75,136,72.48809814,136,9.083333015,136,72.75,136,9.333333015
137,44.90476227,137,1.166666627,137,6.035714149,137,0,137,6.773809433,137,0,137,7.464285851,137,0,137,48.48809433,137,1.833333373,137,63.5357132,137,3.75,137,72.48809814,137,9.083333015,137,72.75,137,9.333333015
138,44.59523773,138,1.416666627,138,6.035714149,138,0,138,7.119047642,138,0,138,7.488095284,138,0,138,48.95238113,138,1.916666627,138,63.5357132,138,3.75,138,72.48809814,138,9.083333015,138,72.75,138,9.333333015
139,44.26190567,139,1.083333373,139,6.035714149,139,0,139,6.833333492,139,0,139,7.511904716,139,0,139,47.15476227,139,1.416666627,139,63.5357132,139,3.75,139,72.48809814,139,9.083333015,139,72.75,139,9.333333015
140,45.32143021,140,0.916666687,140,6.035714149,140,0,140,6.821428776,140,0,140,7.488095284,140,0,140,47.23809433,140,1.666666627,140,69.5,140,7,140,71.65476227,140,10.08333302,140,66.38095093,140,5.333333492
141,45.29761887,141,1.083333373,141,6.035714149,141,0,141,7.154761791,141,0,141,7.452381134,141,0,141,47.75,141,1.666666627,141,69.5,141,7,141,71.65476227,141,10.08333302,141,66.38095093,141,5.333333492
142,45.8928566,142,0.75,142,6.035714149,142,0,142,7.261904716,142,0,142,7.5,142,0,142,46.63095093,142,1.75,142,69.5,142,7,142,71.65476227,142,10.08333302,142,66.38095093,142,5.333333492
143,46.83333206,143,0.833333313,143,6.035714149,143,0,143,6.869047642,143,0,143,7.345238209,143,0,143,46.59523773,143,1.833333373,143,69.5,143,7,143,71.65476227,143,10.08333302,143,66.38095093,143,5.333333492
144,47.20238113,144,1.166666627,144,6.035714149,144,0,144,6.988095284,144,0,144,7.357142925,144,0,144,46.59523773,144,1.333333373,144,69.5,144,7,144,71.65476227,144,10.08333302,144,66.38095093,144,5.333333492
145,47.3928566,145,1.166666627,145,6.035714149,145,0,145,6.761904716,145,0,145,7.464285851,145,0,145,45.83333206,145,1.25,145,69.5,145,7,145,71.65476227,145,10.08333302,145,66.38095093,145,5.333333492
146,47.22618866,146,0.833333313,146,6.035714149,146,0,146,7.107142925,146,0,146,7.488095284,146,0,146,45.63095093,146,1.25,146,69.5,146,7,146,71.65476227,146,10.08333302,146,66.38095093,146,5.333333492
147,49.04761887,147,1.166666627,147,6.035714149,147,0,147,6.916666508,147,0,147,7.583333492,147,0,147,45.8571434,147,1.25,147,69.5,147,7,147,71.65476227,147,10.08333302,147,66.38095093,147,5.333333492
148,49.05952454,148,1.333333373,148,6.035714149,148,0,148,6.904761791,148,0,148,7.607142925,148,0,148,46.63095093,148,1.416666627,148,69.5,148,7,148,71.65476227,148,10.08333302,148,66.38095093,148,5.333333492
149,49.02381134,149,1.166666627,149,6.035714149,149,0,149,6.75,149,0,149,7.547618866,149,0,149,46.05952454,149,1.666666627,149,69.5,149,7,149,71.65476227,149,10.08333302,149,66.38095093,149,5.333333492
150,49.38095093,150,1.666666627,150,6.035714149,150,0,150,6.940476418,150,0,150,7.416666508,150,0,150,45.42856979,150,1,150,69.72618866,150,7.166666508,150,60.2857132,150,4.083333492,150,69.57142639,150,6.25
151,49.5,151,1.833333373,151,6.035714149,151,0,151,6.654761791,151,0,151,7.488095284,151,0,151,46.22618866,151,1.166666627,151,69.72618866,151,7.166666508,151,60.2857132,151,4.083333492,151,69.57142639,151,6.25
152,50.05952454,152,1.833333373,152,6.035714149,152,0,152,6.464285851,152,0,152,7.452381134,152,0,152,45.02381134,152,1,152,69.72618866,152,7.166666508,152,60.2857132,152,4.083333492,152,69.57142639,152,6.25
153,49.94047546,153,1.666666627,153,6.035714149,153,0,153,6.857142925,153,0,153,7.452381134,153,0,153,45.11904907,153,1.25,153,69.72618866,153,7.166666508,153,60.2857132,153,4.083333492,153,69.57142639,153,6.25
154,49.67856979,154,1.5,154,6.035714149,154,0,154,7.047618866,154,0,154,7.488095284,154,0,154,44.36904907,154,1,154,69.72618866,154,7.166666508,154,60.2857132,154,4.083333492,154,69.57142639,154,6.25
155,50.40476227,155,1.25,155,6.035714149,155,0,155,6.297618866,155,0,155,7.464285851,155,0,155,45.15476227,155,1.083333373,155,69.72618866,155,7.166666508,155,60.2857132,155,4.083333492,155,69.57142639,155,6.25
156,50.32143021,156,1.25,156,6.035714149,156,0,156,6.869047642,156,0,156,7.630952358,156,0,156,44.40476227,156,1.416666627,156,69.72618866,156,7.166666508,156,60.2857132,156,4.083333492,156,69.57142639,156,6.25
157,49.54761887,157,1.416666627,157,6.035714149,157,0,157,6.952381134,157,0,157,7.571428776,157,0,157,45.75,157,1.5,157,69.72618866,157,7.166666508,157,60.2857132,157,4.083333492,157,69.57142639,157,6.25
158,49.07143021,158,1.25,158,6.035714149,158,0,158,7.035714149,158,0,158,7.607142925,158,0,158,46.3571434,158,1,158,69.72618866,158,7.166666508,158,60.2857132,158,4.083333492,158,69.57142639,158,6.25
159,49.79761887,159,1.333333373,159,6.035714149,159,0,159,6.952381134,159,0,159,7.464285851,159,0,159,45.59523773,159,1.416666627,159,69.72618866,159,7.166666508,159,60.2857132,159,4.083333492,159,69.57142639,159,6.25
160,49.92856979,160,1.75,160,6.035714149,160,0,160,6.916666508,160,0,160,7.630952358,160,0,160,45.30952454,160,1.166666627,160,69.40476227,160,6,160,68.91666412,160,6.833333492,160,70.54762268,160,8.583333015
161,50.32143021,161,1.666666627,161,6.035714149,161,0,161,7.214285851,161,0,161,7.642857075,161,0,161,45.34523773,161,1.083333373,161,69.40476227,161,6,161,68.91666412,161,6.833333492,161,70.54762268,161,8.583333015
162,49.30952454,162,2.166666746,162,6.035714149,162,0,162,6.785714149,162,0,162,7.535714149,162,0,162,45.1428566,162,1.25,162,69.40476227,162,6,162,68.91666412,162,6.833333492,162,70.54762268,162,8.583333015
163,49.5357132,163,1.916666627,163,6.035714149,163,0,163,6.845238209,163,0,163,7.678571224,163,0,163,44.38095093,163,1.333333373,163,69.40476227,163,6,163,68.91666412,163,6.833333492,163,70.54762268,163,8.583333015
164,49.08333206,164,1.333333373,164,6.035714149,164,0,164,6.666666508,164,0,164,7.535714149,164,0,164,44.23809433,164,0.916666687,164,69.40476227,164,6,164,68.91666412,164,6.833333492,164,70.54762268,164,8.583333015
165,48.8928566,165,1.583333373,165,6.035714149,165,0,165,6.130952358,165,0,165,7.571428776,165,0,165,45.72618866,165,1.166666627,165,69.40476227,165,6,165,68.91666412,165,6.833333492,165,70.54762268,165,8.583333015
166,49.19047546,166,1.75,166,6.035714149,166,0,166,6.630952358,166,0,166,7.595238209,166,0,166,45.59523773,166,1.5,166,69.40476227,166,6,166,68.91666412,166,6.833333492,166,70.54762268,166,8.583333015
167,48.91666794,167,1.833333373,167,6.035714149,167,0,167,6.071428776,167,0,167,7.666666508,167,0,167,45.34523773,167,1,167,69.40476227,167,6,167,68.91666412,167,6.833333492,167,70.54762268,167,8.583333015
168,49.09523773,168,1.666666627,168,6.035714149,168,0,168,6.190476418,168,0,168,7.75,168,0,168,45.2857132,168,1.25,168,69.40476227,168,6,168,68.91666412,168,6.833333492,168,70.54762268,168,8.583333015
169,49.08333206,169,2.083333254,169,6.035714149,169,0,169,6.702381134,169,0,169,7.559523582,169,0,169,45.32143021,169,1.5,169,69.40476227,169,6,169,68.91666412,169,6.833333492,169,70.54762268,169,8.583333015
170,49.34523773,170,2.166666746,170,6.035714149,170,0,170,6.857142925,170,0,170,7.488095284,170,0,170,44.5357132,170,1.583333373,170,72.7857132,170,9.916666985,170,72.7857132,170,9,170,70.82142639,170,9.166666985
171,49.2857132,171,1.833333373,171,6.035714149,171,0,171,7.452381134,171,0,171,7.535714149,171,0,171,44.27381134,171,1.083333373,171,72.7857132,171,9.916666985,171,72.7857132,171,9,171,70.82142639,171,9.166666985
172,49.55952454,172,1.5,172,6.035714149,172,0,172,7.392857075,172,0,172,7.619047642,172,0,172,45.1428566,172,1.333333373,172,72.7857132,172,9.916666985,172,72.7857132,172,9,172,70.82142639,172,9.166666985
173,49.51190567,173,1.166666627,173,6.035714149,173,0,173,7.25,173,0,173,7.642857075,173,0,173,45.83333206,173,1.5,173,72.7857132,173,9.916666985,173,72.7857132,173,9,173,70.82142639,173,9.166666985
174,49.82143021,174,1.75,174,6.035714149,174,0,174,7.511904716,174,0,174,7.535714149,174,0,174,45.38095093,174,1.333333373,174,72.7857132,174,9.916666985,174,72.7857132,174,9,174,70.82142639,174,9.166666985
175,50.07143021,175,1.916666627,175,6.035714149,175,0,175,7.523809433,175,0,175,7.630952358,175,0,175,45.40476227,175,1.583333373,175,72.7857132,175,9.916666985,175,72.7857132,175,9,175,70.82142639,175,9.166666985
176,49.98809433,176,1.833333373,176,6.035714149,176,0,176,7.369047642,176,0,176,7.642857075,176,0,176,45.91666794,176,1.083333373,176,72.7857132,176,9.916666985,176,72.7857132,176,9,176,70.82142639,176,9.166666985
177,49.94047546,177,1.75,177,6.035714149,177,0,177,7.369047642,177,0,177,7.654761791,177,0,177,46.22618866,177,1.333333373,177,72.7857132,177,9.916666985,177,72.7857132,177,9,177,70.82142639,177,9.166666985
178,49.38095093,178,1.583333373,178,6.035714149,178,0,178,7.619047642,178,0,178,7.571428776,178,0,178,45.47618866,178,1.666666627,178,72.7857132,178,9.916666985,178,72.7857132,178,9,178,70.82142639,178,9.166666985
179,48.80952454,179,1.916666627,179,6.035714149,179,0,179,7.404761791,179,0,179,7.75,179,0,179,44.4642868,179,1.25,179,72.7857132,179,9.916666985,179,72.7857132,179,9,179,70.82142639,179,9.166666985
180,49.5357132,180,2.083333254,180,6.035714149,180,0,180,7.440476418,180,0,180,7.571428776,180,0,180,44.26190567,180,1.333333373,180,64.85713959,180,3.166666746,180,68.20237732,180,5.416666508,180,70.29762268,180,8.083333015
181,49.27381134,181,1.416666627,181,6.035714149,181,0,181,7.630952358,181,0,181,7.523809433,181,0,181,45.55952454,181,1.083333373,181,64.85713959,181,3.166666746,181,68.20237732,181,5.416666508,181,70.29762268,181,8.083333015
182,48.02381134,182,1.916666627,182,6.035714149,182,0,182,7.595238209,182,0,182,7.654761791,182,0,182,44.44047546,182,1.416666627,182,64.85713959,182,3.166666746,182,68.20237732,182,5.416666508,182,70.29762268,182,8.083333015
183,48.02381134,183,1.666666627,183,6.035714149,183,0,183,7.309523582,183,0,183,7.702381134,183,0,183,46.1428566,183,1.416666627,183,64.85713959,183,3.166666746,183,68.20237732,183,5.416666508,183,70.29762268,183,8.083333015
184,47.5,184,1.916666627,184,6.035714149,184,0,184,7.821428776,184,0,184,7.785714149,184,0,184,45.36904907,184,1.416666627,184,64.85713959,184,3.166666746,184,68.20237732,184,5.416666508,184,70.29762268,184,8.083333015
185,47.33333206,185,1.25,185,6.035714149,185,0,185,7.404761791,185,0,185,7.726190567,185,0,185,44.91666794,185,1.166666627,185,64.85713959,185,3.166666746,185,68.20237732,185,5.416666508,185,70.29762268,185,8.083333015
186,47.8571434,186,1.083333373,186,6.035714149,186,0,186,7.797618866,186,0,186,7.821428776,186,0,186,44.73809433,186,1.333333373,186,64.85713959,186,3.166666746,186,68.20237732,186,5.416666508,186,70.29762268,186,8.083333015
187,48.34523773,187,1.25,187,6.035714149,187,0,187,6.928571224,187,0,187,7.654761791,187,0,187,43.67856979,187,1,187,64.85713959,187,3.166666746,187,68.20237732,187,5.416666508,187,70.29762268,187,8.083333015
188,47.83333206,188,0.916666687,188,6.035714149,188,0,188,6.809523582,188,0,188,7.773809433,188,0,188,42.54761887,188,1,188,64.85713959,188,3.166666746,188,68.20237732,188,5.416666508,188,70.29762268,188,8.083333015
189,48.33333206,189,1.333333373,189,6.035714149,189,0,189,7.583333492,189,0,189,7.726190567,189,0,189,40.88095093,189,1.25,189,64.85713959,189,3.166666746,189,68.20237732,189,5.416666508,189,70.29762268,189,8.083333015
190,48.44047546,190,1.416666627,190,6.035714149,190,0,190,7.404761791,190,0,190,7.797618866,190,0,190,41.65476227,190,1.166666627,190,69.67857361,190,6.583333492,190,67.52381134,190,5.083333492,190,70.19047546,190,6.833333492
191,48.67856979,191,1,191,6.035714149,191,0,191,7.25,191,0,191,7.726190567,191,0,191,42.36904907,191,1.333333373,191,69.67857361,191,6.583333492,191,67.52381134,191,5.083333492,191,70.19047546,191,6.833333492
192,48.8928566,192,1,192,6.035714149,192,0,192,7.059523582,192,0,192,7.821428776,192,0,192,42.07143021,192,1.25,192,69.67857361,192,6.583333492,192,67.52381134,192,5.083333492,192,70.19047546,192,6.833333492
193,48.73809433,193,0.916666687,193,6.035714149,193,0,193,6.833333492,193,0,193,7.833333492,193,0,193,42.1428566,193,1.166666627,193,69.67857361,193,6.583333492,193,67.52381134,193,5.083333492,193,70.19047546,193,6.833333492
194,48.15476227,194,1.25,194,6.035714149,194,0,194,7.428571224,194,0,194,7.75,194,0,194,42.92856979,194,1.166666627,194,69.67857361,194,6.583333492,194,67.52381134,194,5.083333492,194,70.19047546,194,6.833333492
195,48.07143021,195,1.166666627,195,6.035714149,195,0,195,7.321428776,195,0,195,7.797618866,195,0,195,43.13095093,195,1.083333373,195,69.67857361,195,6.583333492,195,67.52381134,195,5.083333492,195,70.19047546,195,6.833333492
196,47.8928566,196,1.25,196,6.035714149,196,0,196,7.690476418,196,0,196,7.738095284,196,0,196,42.45238113,196,0.666666687,196,69.67857361,196,6.583333492,196,67.52381134,196,5.083333492,196,70.19047546,196,6.833333492
197,47.70238113,197,1.083333373,197,6.035714149,197,0,197,6.952381134,197,0,197,7.690476418,197,0,197,42.88095093,197,0.833333313,197,69.67857361,197,6.583333492,197,67.52381134,197,5.083333492,197,70.19047546,197,6.833333492
198,47.69047546,198,1.166666627,198,6.035714149,198,0,198,7.559523582,198,0,198,7.857142925,198,0,198,43.6071434,198,1.25,198,69.67857361,198,6.583333492,198,67.52381134,198,5.083333492,198,70.19047546,198,6.833333492
199,48.0357132,199,1.083333373,199,6.035714149,199,0,199,7.5,199,0,199,7.75,199,0,199,44.16666794,199,1.333333373,199,69.67857361,199,6.583333492,199,67.52381134,199,5.083333492,199,70.19047546,199,6.833333492
200,48.15476227,200,1.666666627,200,6.035714149,200,0,200,7.571428776,200,0,200,7.785714149,200,0,200,43.67856979,200,0.666666687,200,65.38095093,200,4.083333492,200,64.23809814,200,3.166666746,200,64.60713959,200,4.416666508
201,48.45238113,201,1.416666627,201,6.035714149,201,0,201,7.476190567,201,0,201,7.678571224,201,0,201,44.45238113,201,1.583333373,201,65.38095093,201,4.083333492,201,64.23809814,201,3.166666746,201,64.60713959,201,4.416666508
202,48.08333206,202,1.333333373,202,6.035714149,202,0,202,8.107142448,202,0,202,7.833333492,202,0,202,42.9642868,202,0.916666687,202,65.38095093,202,4.083333492,202,64.23809814,202,3.166666746,202,64.60713959,202,4.416666508
203,48.47618866,203,1.25,203,6.035714149,203,0,203,8.333333015,203,0,203,7.833333492,203,0,203,42.32143021,203,0.916666687,203,65.38095093,203,4.083333492,203,64.23809814,203,3.166666746,203,64.60713959,203,4.416666508
204,48.26190567,204,1.416666627,204,6.035714149,204,0,204,7.916666508,204,0,204,7.630952358,204,0,204,42.98809433,204,1.25,204,65.38095093,204,4.083333492,204,64.23809814,204,3.166666746,204,64.60713959,204,4.416666508
205,47.95238113,205,1.416666627,205,6.035714149,205,0,205,8.142857552,205,0,205,7.535714149,205,0,205,42.26190567,205,1.833333373,205,65.38095093,205,4.083333492,205,64.23809814,205,3.166666746,205,64.60713959,205,4.416666508
206,48.59523773,206,1.583333373,206,6.035714149,206,0,206,7.761904716,206,0,206,7.654761791,206,0,206,42.3928566,206,1.583333373,206,65.38095093,206,4.083333492,206,64.23809814,206,3.166666746,206,64.60713959,206,4.416666508
207,48.79761887,207,1.5,207,6.035714149,207,0,207,7.595238209,207,0,207,7.654761791,207,0,207,43.32143021,207,1.5,207,65.38095093,207,4.083333492,207,64.23809814,207,3.166666746,207,64.60713959,207,4.416666508
208,48.79761887,208,1.5,208,6.035714149,208,0,208,7.666666508,208,0,208,7.845238209,208,0,208,41.92856979,208,1.666666627,208,65.38095093,208,4.083333492,208,64.23809814,208,3.166666746,208,64.60713959,208,4.416666508
209,49.1071434,209,1.083333373,209,6.035714149,209,0,209,7.226190567,209,0,209,7.797618866,209,0,209,42.04761887,209,1.25,209,65.38095093,209,4.083333492,209,64.23809814,209,3.166666746,209,64.60713959,209,4.416666508
210,49.1071434,210,1.083333373,210,6.035714149,210,0,210,6.869047642,210,0,210,7.857142925,210,0,210,41.5,210,1.416666627,210,64.0357132,210,2.916666746,210,63.67856979,210,3.166666746,210,64.41666412,210,3.833333254
211,49.95238113,211,1.583333373,211,6.035714149,211,0,211,6.916666508,211,0,211,7.892857075,211,0,211,41.55952454,211,1,211,64.0357132,211,2.916666746,211,63.67856979,211,3.166666746,211,64.41666412,211,3.833333254
212,49.40476227,212,1.583333373,212,6.035714149,212,0,212,7,212,0,212,7.976190567,212,0,212,41.20238113,212,0.833333313,212,64.0357132,212,2.916666746,212,63.67856979,212,3.166666746,212,64.41666412,212,3.833333254
213,48.63095093,213,1.5,213,6.035714149,213,0,213,7.607142925,213,0,213,7.845238209,213,0,213,40.15476227,213,0.833333313,213,64.0357132,213,2.916666746,213,63.67856979,213,3.166666746,213,64.41666412,213,3.833333254
214,49.05952454,214,1.5,214,6.035714149,214,0,214,7.523809433,214,0,214,7.928571224,214,0,214,40,214,0.666666687,214,64.0357132,214,2.916666746,214,63.67856979,214,3.166666746,214,64.41666412,214,3.833333254
215,48.86904907,215,1.25,215,6.035714149,215,0,215,7.154761791,215,0,215,7.928571224,215,0,215,42.05952454,215,0.666666687,215,64.0357132,215,2.916666746,215,63.67856979,215,3.166666746,215,64.41666412,215,3.833333254
216,49.09523773,216,1.333333373,216,6.035714149,216,0,216,7.154761791,216,0,216,7.845238209,216,0,216,42.73809433,216,1.25,216,64.0357132,216,2.916666746,216,63.67856979,216,3.166666746,216,64.41666412,216,3.833333254
217,48.8928566,217,1.166666627,217,6.035714149,217,0,217,7.107142925,217,0,217,7.857142925,217,0,217,43.0357132,217,1.333333373,217,64.0357132,217,2.916666746,217,63.67856979,217,3.166666746,217,64.41666412,217,3.833333254
218,49.02381134,218,1.5,218,6.035714149,218,0,218,7.011904716,218,0,218,7.833333492,218,0,218,42.19047546,218,0.75,218,64.0357132,218,2.916666746,218,63.67856979,218,3.166666746,218,64.41666412,218,3.833333254
219,49.26190567,219,1.666666627,219,6.035714149,219,0,219,7.428571224,219,0,219,7.761904716,219,0,219,43.07143021,219,1.166666627,219,64.0357132,219,2.916666746,219,63.67856979,219,3.166666746,219,64.41666412,219,3.833333254
220,48.83333206,220,1.25,220,6.035714149,220,0,220,7.571428776,220,0,220,7.892857075,220,0,220,41.98809433,220,1.583333373,220,49.97618866,220,1,220,64.91666412,220,3.5,220,69.54762268,220,6.833333492
221,48.67856979,221,1.416666627,221,6.035714149,221,0,221,7.321428776,221,0,221,7.976190567,221,0,221,42.44047546,221,1.5,221,49.97618866,221,1,221,64.91666412,221,3.5,221,69.54762268,221,6.833333492
222,48.86904907,222,1.333333373,222,6.035714149,222,0,222,7.309523582,222,0,222,7.904761791,222,0,222,41.3571434,222,1.25,222,49.97618866,222,1,222,64.91666412,222,3.5,222,69.54762268,222,6.833333492
223,48.88095093,223,1,223,6.035714149,223,0,223,7.321428776,223,0,223,7.821428776,223,0,223,41.72618866,223,1.166666627,223,49.97618866,223,1,223,64.91666412,223,3.5,223,69.54762268,223,6.833333492
224,49.2142868,224,0.75,224,6.035714149,224,0,224,7.380952358,224,0,224,7.797618866,224,0,224,41.94047546,224,1,224,49.97618866,224,1,224,64.91666412,224,3.5,224,69.54762268,224,6.833333492
225,49.01190567,225,1,225,6.035714149,225,0,225,7.261904716,225,0,225,7.785714149,225,0,225,42.92856979,225,1.416666627,225,49.97618866,225,1,225,64.91666412,225,3.5,225,69.54762268,225,6.833333492
226,48.66666794,226,0.833333313,226,6.035714149,226,0,226,7.285714149,226,0,226,7.75,226,0,226,43.6071434,226,1.666666627,226,49.97618866,226,1,226,64.91666412,226,3.5,226,69.54762268,226,6.833333492
227,48.6071434,227,0.75,227,6.035714149,227,0,227,7.880952358,227,0,227,7.785714149,227,0,227,42.92856979,227,1,227,49.97618866,227,1,227,64.91666412,227,3.5,227,69.54762268,227,6.833333492
228,47.67856979,228,1,228,6.035714149,228,0,228,7.642857075,228,0,228,7.833333492,228,0,228,42.91666794,228,0.833333313,228,49.97618866,228,1,228,64.91666412,228,3.5,228,69.54762268,228,6.833333492
229,48.20238113,229,1.416666627,229,6.035714149,229,0,229,7.107142925,229,0,229,7.714285851,229,0,229,42.91666794,229,1.166666627,229,49.97618866,229,1,229,64.91666412,229,3.5,229,69.54762268,229,6.833333492
230,48.09523773,230,1.416666627,230,6.035714149,230,0,230,7.357142925,230,0,230,7.916666508,230,0,230,42.3571434,230,0.916666687,230,63.70238113,230,4.416666508,230,73.38095093,230,10.75,230,71.55952454,230,8.833333015
231,48.1071434,231,1.583333373,231,6.035714149,231,0,231,7.773809433,231,0,231,7.714285851,231,0,231,42.2857132,231,1.333333373,231,63.70238113,231,4.416666508,231,73.38095093,231,10.75,231,71.55952454,231,8.833333015
232,48.32143021,232,1.083333373,232,6.035714149,232,0,232,7.476190567,232,0,232,7.833333492,232,0,232,43.0357132,232,1.333333373,232,63.70238113,232,4.416666508,232,73.38095093,232,10.75,232,71.55952454,232,8.833333015
233,47.88095093,233,1.416666627,233,6.035714149,233,0,233,7.964285851,233,0,233,7.904761791,233,0,233,42.65476227,233,1.083333373,233,63.70238113,233,4.416666508,233,73.38095093,233,10.75,233,71.55952454,233,8.833333015
234,47.84523773,234,1.333333373,234,6.035714149,234,0,234,7.464285851,234,0,234,7.75,234,0,234,41.44047546,234,0.666666687,234,63.70238113,234,4.416666508,234,73.38095093,234,10.75,234,71.55952454,234,8.833333015
235,47.7142868,235,1.416666627,235,6.035714149,235,0,235,7.535714149,235,0,235,7.833333492,235,0,235,41.75,235,0.75,235,63.70238113,235,4.416666508,235,73.38095093,235,10.75,235,71.55952454,235,8.833333015
236,48.04761887,236,1.416666627,236,6.035714149,236,0,236,7.583333492,236,0,236,7.654761791,236,0,236,41.57143021,236,1,236,63.70238113,236,4.416666508,236,73.38095093,236,10.75,236,71.55952454,236,8.833333015
237,47.55952454,237,1.833333373,237,6.035714149,237,0,237,7.988095284,237,0,237,7.702381134,237,0,237,41.40476227,237,0.833333313,237,63.70238113,237,4.416666508,237,73.38095093,237,10.75,237,71.55952454,237,8.833333015
238,47.2857132,238,1.666666627,238,6.035714149,238,0,238,7.702381134,238,0,238,7.738095284,238,0,238,42.04761887,238,0.583333313,238,63.70238113,238,4.416666508,238,73.38095093,238,10.75,238,71.55952454,238,8.833333015
239,47.40476227,239,1.583333373,239,6.035714149,239,0,239,7.380952358,239,0,239,7.619047642,239,0,239,43.26190567,239,1.166666627,239,63.70238113,239,4.416666508,239,73.38095093,239,10.75,239,71.55952454,239,8.833333015
240,47.3571434,240,1.5,240,6.035714149,240,0,240,7.559523582,240,0,240,7.666666508,240,0,240,42.73809433,240,1.583333373,240,58.1428566,240,1.833333373,240,70.33333588,240,8.583333015,240,71.67857361,240,9.083333015
241,47.41666794,241,1.916666627,241,6.035714149,241,0,241,7.619047642,241,0,241,7.773809433,241,0,241,42.29761887,241,1.166666627,241,58.1428566,241,1.833333373,241,70.33333588,241,8.583333015,241,71.67857361,241,9.083333015
242,47.5357132,242,1.75,242,6.035714149,242,0,242,7.833333492,242,0,242,7.714285851,242,0,242,42.55952454,242,1.25,242,58.1428566,242,1.833333373,242,70.33333588,242,8.583333015,242,71.67857361,242,9.083333015
243,47.9642868,243,1.833333373,243,6.035714149,243,0,243,7.404761791,243,0,243,7.773809433,243,0,243,41.6428566,243,1.083333373,243,58.1428566,243,1.833333373,243,70.33333588,243,8.583333015,243,71.67857361,243,9.083333015
244,48.16666794,244,1.5,244,6.035714149,244,0,244,6.833333492,244,0,244,7.654761791,244,0,244,42.36904907,244,1,244,58.1428566,244,1.833333373,244,70.33333588,244,8.583333015,244,71.67857361,244,9.083333015
245,48.3928566,245,1.833333373,245,6.035714149,245,0,245,7.166666508,245,0,245,7.845238209,245,0,245,42.6428566,245,0.916666687,245,58.1428566,245,1.833333373,245,70.33333588,245,8.583333015,245,71.67857361,245,9.083333015
246,48.16666794,246,1.25,246,6.035714149,246,0,246,6.845238209,246,0,246,7.964285851,246,0,246,43.04761887,246,1.083333373,246,58.1428566,246,1.833333373,246,70.33333588,246,8.583333015,246,71.67857361,246,9.083333015
247,48.54761887,247,1.5,247,6.035714149,247,0,247,7.547618866,247,0,247,7.988095284,247,0,247,42.82143021,247,1.333333373,247,58.1428566,247,1.833333373,247,70.33333588,247,8.583333015,247,71.67857361,247,9.083333015
248,48.4642868,248,1.583333373,248,6.035714149,248,0,248,7.202381134,248,0,248,7.916666508,248,0,248,42.16666794,248,0.75,248,58.1428566,248,1.833333373,248,70.33333588,248,8.583333015,248,71.67857361,248,9.083333015
249,47.27381134,249,1.833333373,249,6.035714149,249,0,249,7.083333492,249,0,249,7.976190567,249,0,249,42.5,249,0.666666687,249,58.1428566,249,1.833333373,249,70.33333588,249,8.583333015,249,71.67857361,249,9.083333015
250,47.7142868,250,1.666666627,250,6.035714149,250,0,250,7.630952358,250,0,250,8.011904716,250,0,250,42.8571434,250,0.75,250,69.32142639,250,6.833333492,250,68.52381134,250,5.75,250,70.80952454,250,8.25
251,47.30952454,251,1.5,251,6.035714149,251,0,251,7.416666508,251,0,251,7.821428776,251,0,251,42.80952454,251,1.083333373,251,69.32142639,251,6.833333492,251,68.52381134,251,5.75,251,70.80952454,251,8.25
252,47.7857132,252,1.5,252,6.035714149,252,0,252,6.880952358,252,0,252,7.845238209,252,0,252,43.2857132,252,0.833333313,252,69.32142639,252,6.833333492,252,68.52381134,252,5.75,252,70.80952454,252,8.25
253,47.73809433,253,1.666666627,253,6.035714149,253,0,253,7.464285851,253,0,253,7.880952358,253,0,253,43.07143021,253,0.916666687,253,69.32142639,253,6.833333492,253,68.52381134,253,5.75,253,70.80952454,253,8.25
254,47.51190567,254,1.333333373,254,6.035714149,254,0,254,7.273809433,254,0,254,7.857142925,254,0,254,43.09523773,254,0.666666687,254,69.32142639,254,6.833333492,254,68.52381134,254,5.75,254,70.80952454,254,8.25
255,47.26190567,255,1.5,255,6.035714149,255,0,255,7.333333492,255,0,255,7.892857075,255,0,255,42.77381134,255,0.833333313,255,69.32142639,255,6.833333492,255,68.52381134,255,5.75,255,70.80952454,255,8.25
256,47.05952454,256,1.166666627,256,6.035714149,256,0,256,7.130952358,256,0,256,7.833333492,256,0,256,43.1428566,256,0.833333313,256,69.32142639,256,6.833333492,256,68.52381134,256,5.75,256,70.80952454,256,8.25
257,47.29761887,257,1.416666627,257,6.035714149,257,0,257,7.357142925,257,0,257,7.797618866,257,0,257,44.08333206,257,1.083333373,257,69.32142639,257,6.833333492,257,68.52381134,257,5.75,257,70.80952454,257,8.25
258,47.3928566,258,1.75,258,6.035714149,258,0,258,7.476190567,258,0,258,7.797618866,258,0,258,43.40476227,258,1.166666627,258,69.32142639,258,6.833333492,258,68.52381134,258,5.75,258,70.80952454,258,8.25
259,47.45238113,259,1.416666627,259,6.035714149,259,0,259,7.452381134,259,0,259,7.785714149,259,0,259,43.5357132,259,1.416666627,259,69.32142639,259,6.833333492,259,68.52381134,259,5.75,259,70.80952454,259,8.25
260,47.69047546,260,1.25,260,6.035714149,260,0,260,6.666666508,260,0,260,7.857142925,260,0,260,43.5357132,260,1.25,260,68.95237732,260,7.333333492,260,70.61904907,260,7.75,260,71.7142868,260,9.5
261,48.23809433,261,1.583333373,261,6.035714149,261,0,261,7.130952358,261,0,261,7.845238209,261,0,261,43.1428566,261,1.333333373,261,68.95237732,261,7.333333492,261,70.61904907,261,7.75,261,71.7142868,261,9.5
262,48.25,262,1.5,262,6.035714149,262,0,262,7.178571224,262,0,262,7.940476418,262,0,262,42.52381134,262,1.083333373,262,68.95237732,262,7.333333492,262,70.61904907,262,7.75,262,71.7142868,262,9.5
263,48.45238113,263,1.5,263,6.035714149,263,0,263,7.25,263,0,263,7.916666508,263,0,263,43.1428566,263,1.583333373,263,68.95237732,263,7.333333492,263,70.61904907,263,7.75,263,71.7142868,263,9.5
264,48.16666794,264,1.333333373,264,6.035714149,264,0,264,7.166666508,264,0,264,7.809523582,264,0,264,44.08333206,264,1.25,264,68.95237732,264,7.333333492,264,70.61904907,264,7.75,264,71.7142868,264,9.5
265,49.02381134,265,1.5,265,6.035714149,265,0,265,7.035714149,265,0,265,7.761904716,265,0,265,43.22618866,265,1.083333373,265,68.95237732,265,7.333333492,265,70.61904907,265,7.75,265,71.7142868,265,9.5
266,48.83333206,266,1.166666627,266,6.035714149,266,0,266,7.226190567,266,0,266,7.880952358,266,0,266,43.01190567,266,0.916666687,266,68.95237732,266,7.333333492,266,70.61904907,266,7.75,266,71.7142868,266,9.5
267,49.15476227,267,1.416666627,267,6.035714149,267,0,267,7.773809433,267,0,267,7.845238209,267,0,267,44.13095093,267,1,267,68.95237732,267,7.333333492,267,70.61904907,267,7.75,267,71.7142868,267,9.5
268,48.47618866,268,1.25,268,6.035714149,268,0,268,7.357142925,268,0,268,7.845238209,268,0,268,43.40476227,268,1.083333373,268,68.95237732,268,7.333333492,268,70.61904907,268,7.75,268,71.7142868,268,9.5
269,48.27381134,269,1.333333373,269,6.035714149,269,0,269,7.345238209,269,0,269,7.857142925,269,0,269,43.97618866,269,1,269,68.95237732,269,7.333333492,269,70.61904907,269,7.75,269,71.7142868,269,9.5
270,48.41666794,270,1.083333373,270,6.035714149,270,0,270,7.726190567,270,0,270,7.761904716,270,0,270,43.92856979,270,0.833333313,270,68.70237732,270,6.666666508,270,76.59523773,270,14.58333302,270,73.13095093,270,10.58333302
271,48.8928566,271,1.25,271,6.035714149,271,0,271,7.190476418,271,0,271,7.726190567,271,0,271,42.97618866,271,0.916666687,271,68.70237732,271,6.666666508,271,76.59523773,271,14.58333302,271,73.13095093,271,10.58333302
272,48.3571434,272,1.333333373,272,6.035714149,272,0,272,6.940476418,272,0,272,7.809523582,272,0,272,42.77381134,272,0.583333313,272,68.70237732,272,6.666666508,272,76.59523773,272,14.58333302,272,73.13095093,272,10.58333302
273,48.2142868,273,1.5,273,6.035714149,273,0,273,7.309523582,273,0,273,7.880952358,273,0,273,42.95238113,273,0.916666687,273,68.70237732,273,6.666666508,273,76.59523773,273,14.58333302,273,73.13095093,273,10.58333302
274,48.5357132,274,1.5,274,6.035714149,274,0,274,7.690476418,274,0,274,7.797618866,274,0,274,42.95238113,274,1.166666627,274,68.70237732,274,6.666666508,274,76.59523773,274,14.58333302,274,73.13095093,274,10.58333302
275,47.86904907,275,1.333333373,275,6.035714149,275,0,275,6.654761791,275,0,275,7.904761791,275,0,275,42.67856979,275,1,275,68.70237732,275,6.666666508,275,76.59523773,275,14.58333302,275,73.13095093,275,10.58333302
276,47.63095093,276,1.583333373,276,6.035714149,276,0,276,6.964285851,276,0,276,7.869047642,276,0,276,41.80952454,276,1.25,276,68.70237732,276,6.666666508,276,76.59523773,276,14.58333302,276,73.13095093,276,10.58333302
277,46.92856979,277,1.416666627,277,6.035714149,277,0,277,7.797618866,277,0,277,7.821428776,277,0,277,41.22618866,277,0.5,277,68.70237732,277,6.666666508,277,76.59523773,277,14.58333302,277,73.13095093,277,10.58333302
278,46.94047546,278,2.25,278,6.035714149,278,0,278,7.702381134,278,0,278,7.845238209,278,0,278,40.77381134,278,1.166666627,278,68.70237732,278,6.666666508,278,76.59523773,278,14.58333302,278,73.13095093,278,10.58333302
279,46.3571434,279,1.666666627,279,6.035714149,279,0,279,7.928571224,279,0,279,7.869047642,279,0,279,40.4642868,279,0.916666687,279,68.70237732,279,6.666666508,279,76.59523773,279,14.58333302,279,73.13095093,279,10.58333302
280,46.75,280,1.416666627,280,6.035714149,280,0,280,8,280,0,280,7.773809433,280,0,280,41.63095093,280,1.083333373,280,70.60713959,280,8.333333015,280,75.55952454,280,13.41666698,280,75.57142639,280,13.58333302
281,47.01190567,281,1.666666627,281,6.035714149,281,0,281,8.761904716,281,0,281,7.833333492,281,0,281,41.72618866,281,1.166666627,281,70.60713959,281,8.333333015,281,75.55952454,281,13.41666698,281,75.57142639,281,13.58333302
282,46.6428566,282,1.833333373,282,6.035714149,282,0,282,7.547618866,282,0,282,7.773809433,282,0,282,41.83333206,282,1.333333373,282,70.60713959,282,8.333333015,282,75.55952454,282,13.41666698,282,75.57142639,282,13.58333302
283,47.25,283,1.833333373,283,6.035714149,283,0,283,7.940476418,283,0,283,7.714285851,283,0,283,40.44047546,283,1.083333373,283,70.60713959,283,8.333333015,283,75.55952454,283,13.41666698,283,75.57142639,283,13.58333302
284,47.1071434,284,1.833333373,284,6.035714149,284,0,284,7.857142925,284,0,284,7.869047642,284,0,284,40.6428566,284,1.25,284,70.60713959,284,8.333333015,284,75.55952454,284,13.41666698,284,75.57142639,284,13.58333302
285,47.3928566,285,1.666666627,285,6.035714149,285,0,285,7.547618866,285,0,285,7.797618866,285,0,285,41.15476227,285,1.166666627,285,70.60713959,285,8.333333015,285,75.55952454,285,13.41666698,285,75.57142639,285,13.58333302
286,47.23809433,286,1.666666627,286,6.035714149,286,0,286,7.095238209,286,0,286,7.845238209,286,0,286,41.72618866,286,1.083333373,286,70.60713959,286,8.333333015,286,75.55952454,286,13.41666698,286,75.57142639,286,13.58333302
287,46.5,287,1.75,287,6.035714149,287,0,287,7.892857075,287,0,287,7.869047642,287,0,287,41.1428566,287,0.5,287,70.60713959,287,8.333333015,287,75.55952454,287,13.41666698,287,75.57142639,287,13.58333302
288,46.75,288,1.25,288,6.035714149,288,0,288,7.571428776,288,0,288,7.809523582,288,0,288,41.17856979,288,0.916666687,288,70.60713959,288,8.333333015,288,75.55952454,288,13.41666698,288,75.57142639,288,13.58333302
289,46.51190567,289,1.666666627,289,6.035714149,289,0,289,7.809523582,289,0,289,7.833333492,289,0,289,40.55952454,289,1.083333373,289,70.60713959,289,8.333333015,289,75.55952454,289,13.41666698,289,75.57142639,289,13.58333302
290,46.61904907,290,0.916666687,290,6.035714149,290,0,290,8.214285851,290,0,290,7.809523582,290,0,290,40.1071434,290,1.083333373,290,69.73809814,290,7.416666508,290,24.97619057,290,0.333333343,290,72.59523773,290,10.66666698
291,46.70238113,291,1.25,291,6.035714149,291,0,291,7.845238209,291,0,291,7.726190567,291,0,291,40.40476227,291,0.833333313,291,69.73809814,291,7.416666508,291,24.97619057,291,0.333333343,291,72.59523773,291,10.66666698
292,46.76190567,292,1.5,292,6.035714149,292,0,292,8.440476418,292,0,292,7.833333492,292,0,292,40.55952454,292,0.416666657,292,69.73809814,292,7.416666508,292,24.97619057,292,0.333333343,292,72.59523773,292,10.66666698
293,46.7857132,293,1.083333373,293,6.035714149,293,0,293,7.357142925,293,0,293,7.869047642,293,0,293,40.82143021,293,0.583333313,293,69.73809814,293,7.416666508,293,24.97619057,293,0.333333343,293,72.59523773,293,10.66666698
294,47.5,294,1.333333373,294,6.035714149,294,0,294,7.404761791,294,0,294,7.75,294,0,294,40.26190567,294,1.166666627,294,69.73809814,294,7.416666508,294,24.97619057,294,0.333333343,294,72.59523773,294,10.66666698
295,48.0357132,295,1.416666627,295,6.035714149,295,0,295,7.738095284,295,0,295,7.857142925,295,0,295,40.0357132,295,1.166666627,295,69.73809814,295,7.416666508,295,24.97619057,295,0.333333343,295,72.59523773,295,10.66666698
296,46.88095093,296,1.666666627,296,6.035714149,296,0,296,7.678571224,296,0,296,7.880952358,296,0,296,40.65476227,296,1.166666627,296,69.73809814,296,7.416666508,296,24.97619057,296,0.333333343,296,72.59523773,296,10.66666698
297,46.69047546,297,1.75,297,6.035714149,297,0,297,6.940476418,297,0,297,7.857142925,297,0,297,41.59523773,297,1.166666627,297,69.73809814,297,7.416666508,297,24.97619057,297,0.333333343,297,72.59523773,297,10.66666698
298,47.33333206,298,1.833333373,298,6.035714149,298,0,298,7.916666508,298,0,298,7.869047642,298,0,298,41.33333206,298,0.916666687,298,69.73809814,298,7.416666508,298,24.97619057,298,0.333333343,298,72.59523773,298,10.66666698
299,47.1071434,299,2.083333254,299,6.035714149,299,0,299,7.142857075,299,0,299,7.809523582,299,0,299,40.75,299,1.5,299,69.73809814,299,7.416666508,299,24.97619057,299,0.333333343,299,72.59523773,299,10.66666698
300,47.3928566,300,2.083333254,300,6.035714149,300,0,300,7.5,300,0,300,7.785714149,300,0,300,40.54761887,300,1.333333373,300,74.08333588,300,13,300,63.22618866,300,3.833333254,300,73.15476227,300,11.08333302
301,47.5,301,1.583333373,301,6.035714149,301,0,301,7.369047642,301,0,301,7.845238209,301,0,301,41.04761887,301,1.5,301,74.08333588,301,13,301,63.22618866,301,3.833333254,301,73.15476227,301,11.08333302
302,47.2142868,302,1.583333373,302,6.035714149,302,0,302,7.226190567,302,0,302,7.845238209,302,0,302,41.30952454,302,1.5,302,74.08333588,302,13,302,63.22618866,302,3.833333254,302,73.15476227,302,11.08333302
303,47.6071434,303,1.5,303,6.035714149,303,0,303,7.678571224,303,0,303,7.75,303,0,303,40.80952454,303,1.166666627,303,74.08333588,303,13,303,63.22618866,303,3.833333254,303,73.15476227,303,11.08333302
304,47.73809433,304,1.25,304,6.035714149,304,0,304,7.25,304,0,304,7.773809433,304,0,304,41.36904907,304,1.833333373,304,74.08333588,304,13,304,63.22618866,304,3.833333254,304,73.15476227,304,11.08333302
305,47.98809433,305,1.25,305,6.035714149,305,0,305,7.071428776,305,0,305,7.845238209,305,0,305,40.75,305,0.833333313,305,74.08333588,305,13,305,63.22618866,305,3.833333254,305,73.15476227,305,11.08333302
306,48.41666794,306,1.5,306,6.035714149,306,0,306,7.190476418,306,0,306,7.738095284,306,0,306,41.45238113,306,0.916666687,306,74.08333588,306,13,306,63.22618866,306,3.833333254,306,73.15476227,306,11.08333302
307,48.0357132,307,1.583333373,307,6.035714149,307,0,307,6.583333492,307,0,307,7.761904716,307,0,307,41.38095093,307,1,307,74.08333588,307,13,307,63.22618866,307,3.833333254,307,73.15476227,307,11.08333302
308,48.19047546,308,1,308,6.035714149,308,0,308,6.916666508,308,0,308,7.738095284,308,0,308,41.05952454,308,0.833333313,308,74.08333588,308,13,308,63.22618866,308,3.833333254,308,73.15476227,308,11.08333302
309,47.52381134,309,1,309,6.035714149,309,0,309,7.416666508,309,0,309,7.964285851,309,0,309,39.98809433,309,0.833333313,309,74.08333588,309,13,309,63.22618866,309,3.833333254,309,73.15476227,309,11.08333302
310,47.55952454,310,1.5,310,6.035714149,310,0,310,6.321428776,310,0,310,7.738095284,310,0,310,39.67856979,310,1.166666627,310,71.82142639,310,8.416666985,310,68.60713959,310,6.416666508,310,74.23809814,310,12.25
311,47.44047546,311,1.333333373,311,6.035714149,311,0,311,6.5,311,0,311,7.857142925,311,0,311,39.90476227,311,1.166666627,311,71.82142639,311,8.416666985,311,68.60713959,311,6.416666508,311,74.23809814,311,12.25
312,46.73809433,312,1.083333373,312,6.035714149,312,0,312,6.452381134,312,0,312,7.916666508,312,0,312,40.1428566,312,0.833333313,312,71.82142639,312,8.416666985,312,68.60713959,312,6.416666508,312,74.23809814,312,12.25
313,46.79761887,313,1.166666627,313,6.035714149,313,0,313,6.535714149,313,0,313,7.904761791,313,0,313,39.83333206,313,1.416666627,313,71.82142639,313,8.416666985,313,68.60713959,313,6.416666508,313,74.23809814,313,12.25
314,46.72618866,314,1.5,314,6.035714149,314,0,314,7.047618866,314,0,314,7.821428776,314,0,314,39.97618866,314,1.083333373,314,71.82142639,314,8.416666985,314,68.60713959,314,6.416666508,314,74.23809814,314,12.25
315,47.58333206,315,1.833333373,315,6.035714149,315,0,315,7.214285851,315,0,315,7.928571224,315,0,315,40.33333206,315,1.25,315,71.82142639,315,8.416666985,315,68.60713959,315,6.416666508,315,74.23809814,315,12.25
316,47.69047546,316,1.833333373,316,6.035714149,316,0,316,7.488095284,316,0,316,7.880952358,316,0,316,41,316,0.75,316,71.82142639,316,8.416666985,316,68.60713959,316,6.416666508,316,74.23809814,316,12.25
317,48.09523773,317,1.25,317,6.035714149,317,0,317,6.916666508,317,0,317,7.726190567,317,0,317,40.94047546,317,1.416666627,317,71.82142639,317,8.416666985,317,68.60713959,317,6.416666508,317,74.23809814,317,12.25
318,47.1428566,318,1.333333373,318,6.035714149,318,0,318,7.083333492,318,0,318,7.785714149,318,0,318,40.91666794,318,1.083333373,318,71.82142639,318,8.416666985,318,68.60713959,318,6.416666508,318,74.23809814,318,12.25
319,47.2857132,319,1.25,319,6.035714149,319,0,319,7.416666508,319,0,319,7.738095284,319,0,319,40.70238113,319,0.916666687,319,71.82142639,319,8.416666985,319,68.60713959,319,6.416666508,319,74.23809814,319,12.25
320,46.88095093,320,0.75,320,6.035714149,320,0,320,7.190476418,320,0,320,7.75,320,0,320,40.75,320,0.916666687,320,78,320,18.08333397,320,77.16666412,320,16,320,77.51190186,320,15.91666698
321,47.01190567,321,0.833333313,321,6.035714149,321,0,321,7.238095284,321,0,321,7.880952358,321,0,321,40.91666794,321,1.25,321,78,321,18.08333397,321,77.16666412,321,16,321,77.51190186,321,15.91666698
322,47.13095093,322,1.083333373,322,6.035714149,322,0,322,7.75,322,0,322,7.857142925,322,0,322,41.41666794,322,1.333333373,322,78,322,18.08333397,322,77.16666412,322,16,322,77.51190186,322,15.91666698
323,47.11904907,323,0.666666687,323,6.035714149,323,0,323,7.857142925,323,0,323,7.869047642,323,0,323,41.02381134,323,1,323,78,323,18.08333397,323,77.16666412,323,16,323,77.51190186,323,15.91666698
324,47.94047546,324,0.833333313,324,6.035714149,324,0,324,7.083333492,324,0,324,7.857142925,324,0,324,40.44047546,324,1.166666627,324,78,324,18.08333397,324,77.16666412,324,16,324,77.51190186,324,15.91666698
325,47.80952454,325,0.833333313,325,6.035714149,325,0,325,7.761904716,325,0,325,7.857142925,325,0,325,40.5,325,0.666666687,325,78,325,18.08333397,325,77.16666412,325,16,325,77.51190186,325,15.91666698
326,47.91666794,326,0.666666687,326,6.035714149,326,0,326,7.666666508,326,0,326,7.857142925,326,0,326,41.61904907,326,1.25,326,78,326,18.08333397,326,77.16666412,326,16,326,77.51190186,326,15.91666698
327,47.3571434,327,1.25,327,6.035714149,327,0,327,7.726190567,327,0,327,7.857142925,327,0,327,41.7142868,327,1.166666627,327,78,327,18.08333397,327,77.16666412,327,16,327,77.51190186,327,15.91666698
328,47.86904907,328,1.25,328,6.035714149,328,0,328,7.178571224,328,0,328,7.916666508,328,0,328,40.94047546,328,0.916666687,328,78,328,18.08333397,328,77.16666412,328,16,328,77.51190186,328,15.91666698
329,47.41666794,329,1.166666627,329,6.035714149,329,0,329,7.869047642,329,0,329,8.071428299,329,0,329,40.55952454,329,1.416666627,329,78,329,18.08333397,329,77.16666412,329,16,329,77.51190186,329,15.91666698
330,48.02381134,330,1.166666627,330,6.035714149,330,0,330,8.261904716,330,0,330,7.976190567,330,0,330,41.09523773,330,1.583333373,330,78.7857132,330,18.75,330,75.51190186,330,14.08333302,330,78.83333588,330,18.25
331,47.5357132,331,0.916666687,331,6.035714149,331,0,331,7.238095284,331,0,331,8.011904716,331,0,331,41.44047546,331,1.333333373,331,78.7857132,331,18.75,331,75.51190186,331,14.08333302,331,78.83333588,331,18.25
332,47.38095093,332,0.833333313,332,6.035714149,332,0,332,8.440476418,332,0,332,7.940476418,332,0,332,41.9642868,332,1.416666627,332,78.7857132,332,18.75,332,75.51190186,332,14.08333302,332,78.83333588,332,18.25
333,47.83333206,333,1,333,6.035714149,333,0,333,8.047618866,333,0,333,7.976190567,333,0,333,42.04761887,333,1.583333373,333,78.7857132,333,18.75,333,75.51190186,333,14.08333302,333,78.83333588,333,18.25
334,47.70238113,334,0.75,334,6.035714149,334,0,334,7.571428776,334,0,334,7.904761791,334,0,334,42.41666794,334,1.083333373,334,78.7857132,334,18.75,334,75.51190186,334,14.08333302,334,78.83333588,334,18.25
335,48.3928566,335,0.916666687,335,6.035714149,335,0,335,8.202381134,335,0,335,7.880952358,335,0,335,41.52381134,335,1.083333373,335,78.7857132,335,18.75,335,75.51190186,335,14.08333302,335,78.83333588,335,18.25
336,47.97618866,336,1.25,336,6.035714149,336,0,336,7.273809433,336,0,336,7.880952358,336,0,336,41.2142868,336,0.916666687,336,78.7857132,336,18.75,336,75.51190186,336,14.08333302,336,78.83333588,336,18.25
337,47.84523773,337,0.916666687,337,6.035714149,337,0,337,8.095237732,337,0,337,7.833333492,337,0,337,40.59523773,337,1.25,337,78.7857132,337,18.75,337,75.51190186,337,14.08333302,337,78.83333588,337,18.25
338,48.1071434,338,0.916666687,338,6.035714149,338,0,338,7.821428776,338,0,338,7.845238209,338,0,338,41.1071434,338,0.5,338,78.7857132,338,18.75,338,75.51190186,338,14.08333302,338,78.83333588,338,18.25
339,48.09523773,339,0.75,339,6.035714149,339,0,339,7.642857075,339,0,339,7.940476418,339,0,339,41.45238113,339,1,339,78.7857132,339,18.75,339,75.51190186,339,14.08333302,339,78.83333588,339,18.25
340,47.16666794,340,0.5,340,6.035714149,340,0,340,7.488095284,340,0,340,7.916666508,340,0,340,41.6428566,340,0.916666687,340,74.07142639,340,11.75,340,74.5357132,340,13.41666698,340,73.11904907,340,10.75
341,47.88095093,341,1,341,6.035714149,341,0,341,7.642857075,341,0,341,8,341,0,341,42.20238113,341,1.083333373,341,74.07142639,341,11.75,341,74.5357132,341,13.41666698,341,73.11904907,341,10.75
342,47.67856979,342,1,342,6.035714149,342,0,342,7.630952358,342,0,342,7.892857075,342,0,342,40.94047546,342,0.833333313,342,74.07142639,342,11.75,342,74.5357132,342,13.41666698,342,73.11904907,342,10.75
343,47.15476227,343,1.25,343,6.035714149,343,0,343,7.452381134,343,0,343,7.928571224,343,0,343,40.44047546,343,1.083333373,343,74.07142639,343,11.75,343,74.5357132,343,13.41666698,343,73.11904907,343,10.75
344,47.42856979,344,1,344,6.035714149,344,0,344,7.845238209,344,0,344,7.880952358,344,0,344,40.5357132,344,1.166666627,344,74.07142639,344,11.75,344,74.5357132,344,13.41666698,344,73.11904907,344,10.75
345,46.83333206,345,1.5,345,6.035714149,345,0,345,7.892857075,345,0,345,7.916666508,345,0,345,40.2857132,345,1,345,74.07142639,345,11.75,345,74.5357132,345,13.41666698,345,73.11904907,345,10.75
346,46.9642868,346,1.583333373,346,6.035714149,346,0,346,6.833333492,346,0,346,7.869047642,346,0,346,40,346,0.5,346,74.07142639,346,11.75,346,74.5357132,346,13.41666698,346,73.11904907,346,10.75
347,47.45238113,347,1.5,347,6.035714149,347,0,347,7.488095284,347,0,347,7.928571224,347,0,347,40.17856979,347,1.333333373,347,74.07142639,347,11.75,347,74.5357132,347,13.41666698,347,73.11904907,347,10.75
348,47.6428566,348,1.583333373,348,6.035714149,348,0,348,6.857142925,348,0,348,7.904761791,348,0,348,40.13095093,348,0.833333313,348,74.07142639,348,11.75,348,74.5357132,348,13.41666698,348,73.11904907,348,10.75
349,47.13095093,349,1,349,6.035714149,349,0,349,6.607142925,349,0,349,7.916666508,349,0,349,41.36904907,349,1.083333373,349,74.07142639,349,11.75,349,74.5357132,349,13.41666698,349,73.11904907,349,10.75
350,46.6071434,350,1.333333373,350,6.035714149,350,0,350,7.011904716,350,0,350,7.928571224,350,0,350,41.69047546,350,1.083333373,350,75.25,350,12.33333302,350,75.04762268,350,12.91666698,350,74.44047546,350,12.41666698
351,45.47618866,351,1.166666627,351,6.035714149,351,0,351,7.666666508,351,0,351,7.869047642,351,0,351,41.15476227,351,1.25,351,75.25,351,12.33333302,351,75.04762268,351,12.91666698,351,74.44047546,351,12.41666698
352,46.80952454,352,0.833333313,352,6.035714149,352,0,352,7.238095284,352,0,352,7.869047642,352,0,352,40.48809433,352,0.75,352,75.25,352,12.33333302,352,75.04762268,352,12.91666698,352,74.44047546,352,12.41666698
353,47.6428566,353,1.5,353,6.035714149,353,0,353,6.880952358,353,0,353,7.797618866,353,0,353,40.6428566,353,1,353,75.25,353,12.33333302,353,75.04762268,353,12.91666698,353,74.44047546,353,12.41666698
354,47.1071434,354,1.166666627,354,6.035714149,354,0,354,6.916666508,354,0,354,7.880952358,354,0,354,40.3571434,354,1.25,354,75.25,354,12.33333302,354,75.04762268,354,12.91666698,354,74.44047546,354,12.41666698
355,47.52381134,355,1.083333373,355,6.035714149,355,0,355,7.511904716,355,0,355,7.833333492,355,0,355,40.09523773,355,0.583333313,355,75.25,355,12.33333302,355,75.04762268,355,12.91666698,355,74.44047546,355,12.41666698
356,47.3928566,356,1.166666627,356,6.035714149,356,0,356,7.547618866,356,0,356,7.928571224,356,0,356,39.97618866,356,0.916666687,356,75.25,356,12.33333302,356,75.04762268,356,12.91666698,356,74.44047546,356,12.41666698
357,47.6071434,357,1.833333373,357,6.035714149,357,0,357,6.928571224,357,0,357,7.928571224,357,0,357,40.01190567,357,0.833333313,357,75.25,357,12.33333302,357,75.04762268,357,12.91666698,357,74.44047546,357,12.41666698
358,48.0357132,358,1.583333373,358,6.035714149,358,0,358,7.130952358,358,0,358,8.047618866,358,0,358,40.52381134,358,0.75,358,75.25,358,12.33333302,358,75.04762268,358,12.91666698,358,74.44047546,358,12.41666698
359,47.22618866,359,1.583333373,359,6.035714149,359,0,359,6.880952358,359,0,359,7.845238209,359,0,359,40.82143021,359,1.166666627,359,75.25,359,12.33333302,359,75.04762268,359,12.91666698,359,74.44047546,359,12.41666698
360,48.0357132,360,1.75,360,6.035714149,360,0,360,6.892857075,360,0,360,7.892857075,360,0,360,40.45238113,360,0.666666687,360,69.14286041,360,7,360,75.22618866,360,13.75,360,75.72618866,360,14.08333302
361,47.15476227,361,1.333333373,361,6.035714149,361,0,361,7,361,0,361,7.928571224,361,0,361,41.15476227,361,0.583333313,361,69.14286041,361,7,361,75.22618866,361,13.75,361,75.72618866,361,14.08333302
362,47.33333206,362,1.75,362,6.035714149,362,0,362,7.452381134,362,0,362,8,362,0,362,41.22618866,362,0.75,362,69.14286041,362,7,362,75.22618866,362,13.75,362,75.72618866,362,14.08333302
363,47.91666794,363,1.333333373,363,6.035714149,363,0,363,6.785714149,363,0,363,7.964285851,363,0,363,41.3928566,363,1.083333373,363,69.14286041,363,7,363,75.22618866,363,13.75,363,75.72618866,363,14.08333302
364,47.82143021,364,1.75,364,6.035714149,364,0,364,7.607142925,364,0,364,7.880952358,364,0,364,40.91666794,364,0.833333313,364,69.14286041,364,7,364,75.22618866,364,13.75,364,75.72618866,364,14.08333302
365,47.92856979,365,1.666666627,365,6.035714149,365,0,365,7.25,365,0,365,7.869047642,365,0,365,40.6428566,365,0.75,365,69.14286041,365,7,365,75.22618866,365,13.75,365,75.72618866,365,14.08333302
366,48.11904907,366,1.333333373,366,6.035714149,366,0,366,7.833333492,366,0,366,7.761904716,366,0,366,40.63095093,366,0.416666657,366,69.14286041,366,7,366,75.22618866,366,13.75,366,75.72618866,366,14.08333302
367,46.98809433,367,1.25,367,6.035714149,367,0,367,7.095238209,367,0,367,7.809523582,367,0,367,41.2857132,367,0.666666687,367,69.14286041,367,7,367,75.22618866,367,13.75,367,75.72618866,367,14.08333302
368,47.05952454,368,1.25,368,6.035714149,368,0,368,7.345238209,368,0,368,7.821428776,368,0,368,41.11904907,368,0.416666657,368,69.14286041,368,7,368,75.22618866,368,13.75,368,75.72618866,368,14.08333302
369,46.67856979,369,1.166666627,369,6.035714149,369,0,369,7.595238209,369,0,369,7.892857075,369,0,369,40.9642868,369,0.833333313,369,69.14286041,369,7,369,75.22618866,369,13.75,369,75.72618866,369,14.08333302
370,47.32143021,370,1.25,370,6.035714149,370,0,370,8.190476418,370,0,370,7.869047642,370,0,370,40.02381134,370,0.666666687,370,70.17857361,370,7.333333492,370,73.95237732,370,11.25,370,68,370,6.583333492
371,47.65476227,371,1.166666627,371,6.035714149,371,0,371,7.523809433,371,0,371,7.976190567,371,0,371,39.88095093,371,0.75,371,70.17857361,371,7.333333492,371,73.95237732,371,11.25,371,68,371,6.583333492
372,47.15476227,372,1.333333373,372,6.035714149,372,0,372,6.821428776,372,0,372,7.773809433,372,0,372,40.80952454,372,0.833333313,372,70.17857361,372,7.333333492,372,73.95237732,372,11.25,372,68,372,6.583333492
373,46.82143021,373,1.333333373,373,6.035714149,373,0,373,4.916666508,373,0,373,7.773809433,373,0,373,40.29761887,373,1.25,373,70.17857361,373,7.333333492,373,73.95237732,373,11.25,373,68,373,6.583333492
374,46.05952454,374,1.416666627,374,6.035714149,374,0,374,4.238095284,374,0,374,7.809523582,374,0,374,41.02381134,374,0.75,374,70.17857361,374,7.333333492,374,73.95237732,374,11.25,374,68,374,6.583333492
375,47.0357132,375,1.416666627,375,6.035714149,375,0,375,4.809523582,375,0,375,7.904761791,375,0,375,40.54761887,375,0.833333313,375,70.17857361,375,7.333333492,375,73.95237732,375,11.25,375,68,375,6.583333492
376,46.70238113,376,0.916666687,376,6.035714149,376,0,376,6.583333492,376,0,376,7.892857075,376,0,376,40.63095093,376,0.833333313,376,70.17857361,376,7.333333492,376,73.95237732,376,11.25,376,68,376,6.583333492
377,46.7857132,377,1.083333373,377,6.035714149,377,0,377,6.285714149,377,0,377,7.904761791,377,0,377,41.38095093,377,0.916666687,377,70.17857361,377,7.333333492,377,73.95237732,377,11.25,377,68,377,6.583333492
378,46.38095093,378,1.25,378,6.035714149,378,0,378,6.476190567,378,0,378,8.023809433,378,0,378,41.63095093,378,0.583333313,378,70.17857361,378,7.333333492,378,73.95237732,378,11.25,378,68,378,6.583333492
379,47.01190567,379,0.75,379,6.035714149,379,0,379,6.369047642,379,0,379,8.035714149,379,0,379,40.82143021,379,1.25,379,70.17857361,379,7.333333492,379,73.95237732,379,11.25,379,68,379,6.583333492
380,46.3571434,380,1.083333373,380,6.035714149,380,0,380,6.440476418,380,0,380,8.011904716,380,0,380,40.57143021,380,0.833333313,380,64.92857361,380,3.083333254,380,69.07142639,380,6.833333492,380,64.2857132,380,3.583333254
381,46.82143021,381,1,381,6.035714149,381,0,381,6.059523582,381,0,381,7.916666508,381,0,381,41.01190567,381,1,381,64.92857361,381,3.083333254,381,69.07142639,381,6.833333492,381,64.2857132,381,3.583333254
382,46.6428566,382,0.916666687,382,6.035714149,382,0,382,6.666666508,382,0,382,7.952381134,382,0,382,41.02381134,382,1,382,64.92857361,382,3.083333254,382,69.07142639,382,6.833333492,382,64.2857132,382,3.583333254
383,46.70238113,383,0.666666687,383,6.035714149,383,0,383,6.285714149,383,0,383,7.952381134,383,0,383,41.0357132,383,0.833333313,383,64.92857361,383,3.083333254,383,69.07142639,383,6.833333492,383,64.2857132,383,3.583333254
384,46.20238113,384,0.75,384,6.035714149,384,0,384,6.154761791,384,0,384,7.952381134,384,0,384,41.91666794,384,1.083333373,384,64.92857361,384,3.083333254,384,69.07142639,384,6.833333492,384,64.2857132,384,3.583333254
385,46.2142868,385,0.833333313,385,6.035714149,385,0,385,5.607142925,385,0,385,7.809523582,385,0,385,42.34523773,385,0.75,385,64.92857361,385,3.083333254,385,69.07142639,385,6.833333492,385,64.2857132,385,3.583333254
386,46.1428566,386,1.25,386,6.035714149,386,0,386,6.035714149,386,0,386,7.821428776,386,0,386,41.32143021,386,1.166666627,386,64.92857361,386,3.083333254,386,69.07142639,386,6.833333492,386,64.2857132,386,3.583333254
387,46.44047546,387,1.166666627,387,6.035714149,387,0,387,5.940476418,387,0,387,7.833333492,387,0,387,40.0357132,387,0.916666687,387,64.92857361,387,3.083333254,387,69.07142639,387,6.833333492,387,64.2857132,387,3.583333254
388,46.80952454,388,1.333333373,388,6.035714149,388,0,388,6.035714149,388,0,388,7.857142925,388,0,388,40.04761887,388,1.583333373,388,64.92857361,388,3.083333254,388,69.07142639,388,6.833333492,388,64.2857132,388,3.583333254
389,47.04761887,389,1.25,389,6.035714149,389,0,389,6.440476418,389,0,389,7.952381134,389,0,389,40.13095093,389,1.583333373,389,64.92857361,389,3.083333254,389,69.07142639,389,6.833333492,389,64.2857132,389,3.583333254
390,46.66666794,390,1.083333373,390,6.035714149,390,0,390,6.440476418,390,0,390,7.904761791,390,0,390,41.16666794,390,1.166666627,390,65.45237732,390,4.916666508,390,66.75,390,4.666666508,390,62.69047546,390,2.833333254
391,46.44047546,391,0.833333313,391,6.035714149,391,0,391,6.976190567,391,0,391,7.857142925,391,0,391,41.90476227,391,0.916666687,391,65.45237732,391,4.916666508,391,66.75,391,4.666666508,391,62.69047546,391,2.833333254
392,46.70238113,392,1.083333373,392,6.035714149,392,0,392,6.119047642,392,0,392,7.940476418,392,0,392,41.95238113,392,1.166666627,392,65.45237732,392,4.916666508,392,66.75,392,4.666666508,392,62.69047546,392,2.833333254
393,46.91666794,393,1.083333373,393,6.035714149,393,0,393,6.369047642,393,0,393,7.797618866,393,0,393,41.07143021,393,1.166666627,393,65.45237732,393,4.916666508,393,66.75,393,4.666666508,393,62.69047546,393,2.833333254
394,46.38095093,394,0.75,394,6.035714149,394,0,394,6.345238209,394,0,394,7.928571224,394,0,394,41.6428566,394,0.833333313,394,65.45237732,394,4.916666508,394,66.75,394,4.666666508,394,62.69047546,394,2.833333254
395,46.69047546,395,0.916666687,395,6.035714149,395,0,395,6.369047642,395,0,395,7.869047642,395,0,395,40.66666794,395,0.416666657,395,65.45237732,395,4.916666508,395,66.75,395,4.666666508,395,62.69047546,395,2.833333254
396,46.54761887,396,1.166666627,396,6.035714149,396,0,396,6.654761791,396,0,396,7.976190567,396,0,396,40.32143021,396,1.166666627,396,65.45237732,396,4.916666508,396,66.75,396,4.666666508,396,62.69047546,396,2.833333254
397,45.15476227,397,1.083333373,397,6.035714149,397,0,397,6.369047642,397,0,397,8.047618866,397,0,397,40.58333206,397,1,397,65.45237732,397,4.916666508,397,66.75,397,4.666666508,397,62.69047546,397,2.833333254
398,44.80952454,398,1.166666627,398,6.035714149,398,0,398,6.440476418,398,0,398,7.916666508,398,0,398,41.0357132,398,0.916666687,398,65.45237732,398,4.916666508,398,66.75,398,4.666666508,398,62.69047546,398,2.833333254
399,45.19047546,399,1.166666627,399,6.035714149,399,0,399,6.571428776,399,0,399,7.988095284,399,0,399,41,399,0.75,399,65.45237732,399,4.916666508,399,66.75,399,4.666666508,399,62.69047546,399,2.833333254
400,45.13095093,400,0.75,400,6.440476418,400,0,400,6.369047642,400,0,400,7.916666508,400,0,400,40.67856979,400,1.25,400,70.39286041,400,6.916666508,400,67.48809814,400,4.75,400,67.32142639,400,4.833333492
401,45.61904907,401,0.666666687,401,6.440476418,401,0,401,6.119047642,401,0,401,7.857142925,401,0,401,41.57143021,401,1.333333373,401,70.39286041,401,6.916666508,401,67.48809814,401,4.75,401,67.32142639,401,4.833333492
402,44.8571434,402,1.666666627,402,6.035714149,402,0,402,6.571428776,402,0,402,7.821428776,402,0,402,41.90476227,402,1.083333373,402,70.39286041,402,6.916666508,402,67.48809814,402,4.75,402,67.32142639,402,4.833333492
403,45.80952454,403,1.333333373,403,6.035714149,403,0,403,6.571428776,403,0,403,7.761904716,403,0,403,41.33333206,403,0.666666687,403,70.39286041,403,6.916666508,403,67.48809814,403,4.75,403,67.32142639,403,4.833333492
404,45.17856979,404,1.166666627,404,6.035714149,404,0,404,6.571428776,404,0,404,7.821428776,404,0,404,41.88095093,404,1.083333373,404,70.39286041,404,6.916666508,404,67.48809814,404,4.75,404,67.32142639,404,4.833333492
405,45.09523773,405,1.416666627,405,6.440476418,405,0,405,6.571428776,405,0,405,7.845238209,405,0,405,41.45238113,405,0.5,405,70.39286041,405,6.916666508,405,67.48809814,405,4.75,405,67.32142639,405,4.833333492
406,45.04761887,406,1.166666627,406,6.035714149,406,0,406,6.369047642,406,0,406,7.964285851,406,0,406,40.90476227,406,0.583333313,406,70.39286041,406,6.916666508,406,67.48809814,406,4.75,406,67.32142639,406,4.833333492
407,44.61904907,407,1.25,407,6.440476418,407,0,407,6.369047642,407,0,407,7.940476418,407,0,407,42.73809433,407,1,407,70.39286041,407,6.916666508,407,67.48809814,407,4.75,407,67.32142639,407,4.833333492
408,45.8571434,408,1,408,6.440476418,408,0,408,6.119047642,408,0,408,7.880952358,408,0,408,42.91666794,408,1.166666627,408,70.39286041,408,6.916666508,408,67.48809814,408,4.75,408,67.32142639,408,4.833333492
409,46.55952454,409,1.166666627,409,6.440476418,409,0,409,6.369047642,409,0,409,7.988095284,409,0,409,42.3571434,409,0.75,409,70.39286041,409,6.916666508,409,67.48809814,409,4.75,409,67.32142639,409,4.833333492
410,46.11904907,410,1,410,6.440476418,410,0,410,6.369047642,410,0,410,8,410,0,410,42.32143021,410,1.166666627,410,68.2142868,410,5.416666508,410,69.80952454,410,6.666666508,410,69.91666412,410,7.333333492
411,46.13095093,411,1,411,6.440476418,411,0,411,6.369047642,411,0,411,8.047618866,411,0,411,42.15476227,411,1.333333373,411,68.2142868,411,5.416666508,411,69.80952454,411,6.666666508,411,69.91666412,411,7.333333492
412,46.48809433,412,0.916666687,412,6.440476418,412,0,412,6.369047642,412,0,412,7.940476418,412,0,412,42.41666794,412,0.916666687,412,68.2142868,412,5.416666508,412,69.80952454,412,6.666666508,412,69.91666412,412,7.333333492
413,45.83333206,413,0.916666687,413,6.440476418,413,0,413,6.035714149,413,0,413,7.845238209,413,0,413,41.76190567,413,1,413,68.2142868,413,5.416666508,413,69.80952454,413,6.666666508,413,69.91666412,413,7.333333492
414,44.63095093,414,1.416666627,414,6.440476418,414,0,414,6.035714149,414,0,414,7.916666508,414,0,414,41.9642868,414,0.916666687,414,68.2142868,414,5.416666508,414,69.80952454,414,6.666666508,414,69.91666412,414,7.333333492
415,44.67856979,415,1.083333373,415,6.440476418,415,0,415,6.035714149,415,0,415,8,415,0,415,41.51190567,415,1.083333373,415,68.2142868,415,5.416666508,415,69.80952454,415,6.666666508,415,69.91666412,415,7.333333492
416,44.79761887,416,1.333333373,416,6.440476418,416,0,416,6.035714149,416,0,416,7.857142925,416,0,416,42.58333206,416,1.083333373,416,68.2142868,416,5.416666508,416,69.80952454,416,6.666666508,416,69.91666412,416,7.333333492
417,45.15476227,417,1.166666627,417,6.440476418,417,0,417,6.440476418,417,0,417,8,417,0,417,42.97618866,417,0.666666687,417,68.2142868,417,5.416666508,417,69.80952454,417,6.666666508,417,69.91666412,417,7.333333492
418,45.07143021,418,0.833333313,418,6.440476418,418,0,418,6.440476418,418,0,418,7.857142925,418,0,418,43.3571434,418,0.666666687,418,68.2142868,418,5.416666508,418,69.80952454,418,6.666666508,418,69.91666412,418,7.333333492
419,45.07143021,419,1.166666627,419,6.440476418,419,0,419,6.440476418,419,0,419,8.023809433,419,0,419,43.5,419,0.666666687,419,68.2142868,419,5.416666508,419,69.80952454,419,6.666666508,419,69.91666412,419,7.333333492
420,46.30952454,420,1.583333373,420,6.440476418,420,0,420,6.440476418,420,0,420,7.857142925,420,0,420,43.08333206,420,0.75,420,73.85713959,420,10.33333302,420,71.63095093,420,9.25,420,71.35713959,420,7.833333492
421,46.17856979,421,1.5,421,6.440476418,421,0,421,6.476190567,421,0,421,8,421,0,421,43.20238113,421,1.083333373,421,73.85713959,421,10.33333302,421,71.63095093,421,9.25,421,71.35713959,421,7.833333492
422,45.5,422,1.083333373,422,6.440476418,422,0,422,6.535714149,422,0,422,8,422,0,422,42.34523773,422,1.25,422,73.85713959,422,10.33333302,422,71.63095093,422,9.25,422,71.35713959,422,7.833333492
423,45.6428566,423,1.333333373,423,6.440476418,423,0,423,6.440476418,423,0,423,7.928571224,423,0,423,42.51190567,423,1.166666627,423,73.85713959,423,10.33333302,423,71.63095093,423,9.25,423,71.35713959,423,7.833333492
424,45.61904907,424,0.916666687,424,6.440476418,424,0,424,6.440476418,424,0,424,8.011904716,424,0,424,43.0357132,424,1.166666627,424,73.85713959,424,10.33333302,424,71.63095093,424,9.25,424,71.35713959,424,7.833333492
425,46.2142868,425,0.916666687,425,6.440476418,425,0,425,6.440476418,425,0,425,7.916666508,425,0,425,42.15476227,425,1.333333373,425,73.85713959,425,10.33333302,425,71.63095093,425,9.25,425,71.35713959,425,7.833333492
426,45.3571434,426,0.833333313,426,6.440476418,426,0,426,6.035714149,426,0,426,7.833333492,426,0,426,42.80952454,426,1.083333373,426,73.85713959,426,10.33333302,426,71.63095093,426,9.25,426,71.35713959,426,7.833333492
427,46.25,427,1.583333373,427,6.440476418,427,0,427,6.035714149,427,0,427,7.988095284,427,0,427,43.20238113,427,0.916666687,427,73.85713959,427,10.33333302,427,71.63095093,427,9.25,427,71.35713959,427,7.833333492
428,45.8571434,428,0.916666687,428,6.440476418,428,0,428,6.595238209,428,0,428,7.869047642,428,0,428,43.30952454,428,0.833333313,428,73.85713959,428,10.33333302,428,71.63095093,428,9.25,428,71.35713959,428,7.833333492
429,45.59523773,429,0.833333313,429,6.440476418,429,0,429,6.535714149,429,0,429,7.904761791,429,0,429,43.08333206,429,0.5,429,73.85713959,429,10.33333302,429,71.63095093,429,9.25,429,71.35713959,429,7.833333492
430,46.0357132,430,0.916666687,430,6.440476418,430,0,430,6.369047642,430,0,430,7.940476418,430,0,430,42.04761887,430,0.583333313,430,74.35713959,430,11.66666698,430,69.52381134,430,6.75,430,68.04762268,430,5.833333492
431,45.36904907,431,1.166666627,431,6.440476418,431,0,431,6.380952358,431,0,431,7.880952358,431,0,431,42.51190567,431,1,431,74.35713959,431,11.66666698,431,69.52381134,431,6.75,431,68.04762268,431,5.833333492
432,45.77381134,432,1.083333373,432,6.035714149,432,0,432,6.369047642,432,0,432,7.916666508,432,0,432,42.16666794,432,1,432,74.35713959,432,11.66666698,432,69.52381134,432,6.75,432,68.04762268,432,5.833333492
433,45.8928566,433,1.5,433,6.035714149,433,0,433,6.369047642,433,0,433,7.892857075,433,0,433,42.04761887,433,1,433,74.35713959,433,11.66666698,433,69.52381134,433,6.75,433,68.04762268,433,5.833333492
434,44.61904907,434,0.833333313,434,6.035714149,434,0,434,6.369047642,434,0,434,7.833333492,434,0,434,41.33333206,434,1,434,74.35713959,434,11.66666698,434,69.52381134,434,6.75,434,68.04762268,434,5.833333492
435,45.1071434,435,0.666666687,435,6.035714149,435,0,435,6.369047642,435,0,435,7.869047642,435,0,435,40.65476227,435,0.583333313,435,74.35713959,435,11.66666698,435,69.52381134,435,6.75,435,68.04762268,435,5.833333492
436,45.70238113,436,0.916666687,436,6.035714149,436,0,436,6.369047642,436,0,436,7.928571224,436,0,436,41.2142868,436,1.333333373,436,74.35713959,436,11.66666698,436,69.52381134,436,6.75,436,68.04762268,436,5.833333492
437,46.09523773,437,0.833333313,437,6.035714149,437,0,437,6.369047642,437,0,437,7.773809433,437,0,437,40.67856979,437,1.25,437,74.35713959,437,11.66666698,437,69.52381134,437,6.75,437,68.04762268,437,5.833333492
438,45.33333206,438,0.916666687,438,6.035714149,438,0,438,6.369047642,438,0,438,7.916666508,438,0,438,40.84523773,438,1,438,74.35713959,438,11.66666698,438,69.52381134,438,6.75,438,68.04762268,438,5.833333492
439,45.20238113,439,0.833333313,439,6.035714149,439,0,439,6.369047642,439,0,439,7.857142925,439,0,439,41.8571434,439,1.083333373,439,74.35713959,439,11.66666698,439,69.52381134,439,6.75,439,68.04762268,439,5.833333492
440,44.75,440,0.833333313,440,6.035714149,440,0,440,6.369047642,440,0,440,7.964285851,440,0,440,41.73809433,440,1,440,76.65476227,440,14,440,71.51190186,440,8.5,440,69.94047546,440,7.416666508
441,45.34523773,441,1.083333373,441,6.035714149,441,0,441,6.440476418,441,0,441,7.761904716,441,0,441,41.54761887,441,1.666666627,441,76.65476227,441,14,441,71.51190186,441,8.5,441,69.94047546,441,7.416666508
442,45,442,0.666666687,442,6.035714149,442,0,442,6.440476418,442,0,442,7.785714149,442,0,442,41.22618866,442,1.083333373,442,76.65476227,442,14,442,71.51190186,442,8.5,442,69.94047546,442,7.416666508
443,45.40476227,443,0.75,443,6.035714149,443,0,443,6.440476418,443,0,443,7.845238209,443,0,443,40.48809433,443,1.083333373,443,76.65476227,443,14,443,71.51190186,443,8.5,443,69.94047546,443,7.416666508
444,45.82143021,444,0.75,444,6.035714149,444,0,444,6.440476418,444,0,444,7.869047642,444,0,444,41.59523773,444,1.416666627,444,76.65476227,444,14,444,71.51190186,444,8.5,444,69.94047546,444,7.416666508
445,45.77381134,445,0.75,445,6.035714149,445,0,445,6.440476418,445,0,445,7.892857075,445,0,445,40.7857132,445,1.166666627,445,76.65476227,445,14,445,71.51190186,445,8.5,445,69.94047546,445,7.416666508
446,45.75,446,0.75,446,6.035714149,446,0,446,6.440476418,446,0,446,7.797618866,446,0,446,41.57143021,446,1.083333373,446,76.65476227,446,14,446,71.51190186,446,8.5,446,69.94047546,446,7.416666508
447,45.52381134,447,0.916666687,447,6.035714149,447,0,447,6.535714149,447,0,447,7.773809433,447,0,447,40.90476227,447,1,447,76.65476227,447,14,447,71.51190186,447,8.5,447,69.94047546,447,7.416666508
448,44.97618866,448,1.083333373,448,6.035714149,448,0,448,6.535714149,448,0,448,7.797618866,448,0,448,40.97618866,448,1.166666627,448,76.65476227,448,14,448,71.51190186,448,8.5,448,69.94047546,448,7.416666508
449,45.72618866,449,1.166666627,449,6.035714149,449,0,449,6.535714149,449,0,449,7.845238209,449,0,449,39.95238113,449,1,449,76.65476227,449,14,449,71.51190186,449,8.5,449,69.94047546,449,7.416666508
450,45.65476227,450,0.75,450,6.035714149,450,0,450,6.119047642,450,0,450,7.857142925,450,0,450,40.6071434,450,1.166666627,450,75.79762268,450,13.41666698,450,71.41666412,450,8.166666985,450,66.16666412,450,4.583333492
451,45.04761887,451,0.416666657,451,6.035714149,451,0,451,6.119047642,451,0,451,7.761904716,451,0,451,40.94047546,451,0.833333313,451,75.79762268,451,13.41666698,451,71.41666412,451,8.166666985,451,66.16666412,451,4.583333492
452,44.70238113,452,0.833333313,452,6.035714149,452,0,452,6.119047642,452,0,452,7.845238209,452,0,452,41.45238113,452,1,452,75.79762268,452,13.41666698,452,71.41666412,452,8.166666985,452,66.16666412,452,4.583333492
453,44.5357132,453,0.833333313,453,6.035714149,453,0,453,6.535714149,453,0,453,7.904761791,453,0,453,40.76190567,453,1.083333373,453,75.79762268,453,13.41666698,453,71.41666412,453,8.166666985,453,66.16666412,453,4.583333492
454,45.27381134,454,1,454,6.035714149,454,0,454,5.821428776,454,0,454,7.952381134,454,0,454,41.05952454,454,0.916666687,454,75.79762268,454,13.41666698,454,71.41666412,454,8.166666985,454,66.16666412,454,4.583333492
455,44.70238113,455,0.75,455,6.035714149,455,0,455,6.535714149,455,0,455,7.928571224,455,0,455,42.0357132,455,1,455,75.79762268,455,13.41666698,455,71.41666412,455,8.166666985,455,66.16666412,455,4.583333492
456,45.79761887,456,1,456,6.035714149,456,0,456,6.535714149,456,0,456,7.904761791,456,0,456,42.26190567,456,1,456,75.79762268,456,13.41666698,456,71.41666412,456,8.166666985,456,66.16666412,456,4.583333492
457,45.67856979,457,1,457,6.035714149,457,0,457,6.535714149,457,0,457,7.988095284,457,0,457,42.52381134,457,1.25,457,75.79762268,457,13.41666698,457,71.41666412,457,8.166666985,457,66.16666412,457,4.583333492
458,45.84523773,458,0.75,458,6.035714149,458,0,458,6.535714149,458,0,458,7.916666508,458,0,458,41.8571434,458,1.083333373,458,75.79762268,458,13.41666698,458,71.41666412,458,8.166666985,458,66.16666412,458,4.583333492
459,45.67856979,459,0.916666687,459,6.035714149,459,0,459,6.535714149,459,0,459,7.880952358,459,0,459,42.79761887,459,0.916666687,459,75.79762268,459,13.41666698,459,71.41666412,459,8.166666985,459,66.16666412,459,4.583333492
460,45.17856979,460,0.833333313,460,6.035714149,460,0,460,6.535714149,460,0,460,7.845238209,460,0,460,42.9642868,460,1,460,73.82142639,460,9.75,460,75.47618866,460,12.91666698,460,74.0357132,460,11.83333302
461,44.2142868,461,0.833333313,461,6.035714149,461,0,461,6.535714149,461,0,461,7.821428776,461,0,461,42.4642868,461,0.5,461,73.82142639,461,9.75,461,75.47618866,461,12.91666698,461,74.0357132,461,11.83333302
462,43.73809433,462,0.583333313,462,6.035714149,462,0,462,6.571428776,462,0,462,7.833333492,462,0,462,42.19047546,462,0.75,462,73.82142639,462,9.75,462,75.47618866,462,12.91666698,462,74.0357132,462,11.83333302
463,45.20238113,463,1,463,6.035714149,463,0,463,6.571428776,463,0,463,7.904761791,463,0,463,41.52381134,463,0.75,463,73.82142639,463,9.75,463,75.47618866,463,12.91666698,463,74.0357132,463,11.83333302
464,45.15476227,464,0.833333313,464,6.035714149,464,0,464,6.571428776,464,0,464,7.916666508,464,0,464,41.38095093,464,0.75,464,73.82142639,464,9.75,464,75.47618866,464,12.91666698,464,74.0357132,464,11.83333302
465,45,465,0.666666687,465,6.035714149,465,0,465,6.571428776,465,0,465,7.928571224,465,0,465,41.63095093,465,1.166666627,465,73.82142639,465,9.75,465,75.47618866,465,12.91666698,465,74.0357132,465,11.83333302
466,44.88095093,466,0.75,466,6.035714149,466,0,466,6.571428776,466,0,466,7.857142925,466,0,466,41.16666794,466,1.25,466,73.82142639,466,9.75,466,75.47618866,466,12.91666698,466,74.0357132,466,11.83333302
467,46.2857132,467,1.166666627,467,6.035714149,467,0,467,6.571428776,467,0,467,7.797618866,467,0,467,41.92856979,467,1.416666627,467,73.82142639,467,9.75,467,75.47618866,467,12.91666698,467,74.0357132,467,11.83333302
468,47.01190567,468,0.916666687,468,6.035714149,468,0,468,6.571428776,468,0,468,7.880952358,468,0,468,41.76190567,468,0.75,468,73.82142639,468,9.75,468,75.47618866,468,12.91666698,468,74.0357132,468,11.83333302
469,46.3928566,469,0.916666687,469,6.035714149,469,0,469,6.535714149,469,0,469,7.761904716,469,0,469,42.36904907,469,1.083333373,469,73.82142639,469,9.75,469,75.47618866,469,12.91666698,469,74.0357132,469,11.83333302
470,45.65476227,470,0.75,470,6.035714149,470,0,470,6.535714149,470,0,470,7.773809433,470,0,470,42.29761887,470,1.25,470,72.59523773,470,9.333333015,470,75.22618866,470,12.58333302,470,72.09523773,470,9.5
471,46.82143021,471,0.666666687,471,6.035714149,471,0,471,6.535714149,471,0,471,7.940476418,471,0,471,41.48809433,471,1,471,72.59523773,471,9.333333015,471,75.22618866,471,12.58333302,471,72.09523773,471,9.5
472,46.34523773,472,0.583333313,472,6.035714149,472,0,472,6.535714149,472,0,472,7.726190567,472,0,472,41.83333206,472,1,472,72.59523773,472,9.333333015,472,75.22618866,472,12.58333302,472,72.09523773,472,9.5
473,46.44047546,473,0.666666687,473,6.035714149,473,0,473,6.535714149,473,0,473,7.821428776,473,0,473,42.41666794,473,0.833333313,473,72.59523773,473,9.333333015,473,75.22618866,473,12.58333302,473,72.09523773,473,9.5
474,46,474,0.666666687,474,6.035714149,474,0,474,6.535714149,474,0,474,7.809523582,474,0,474,41.34523773,474,1.166666627,474,72.59523773,474,9.333333015,474,75.22618866,474,12.58333302,474,72.09523773,474,9.5
475,46.13095093,475,0.5,475,6.035714149,475,0,475,6.535714149,475,0,475,8,475,0,475,42,475,0.833333313,475,72.59523773,475,9.333333015,475,75.22618866,475,12.58333302,475,72.09523773,475,9.5
476,45.9642868,476,0.916666687,476,6.035714149,476,0,476,6.535714149,476,0,476,7.821428776,476,0,476,41.5,476,0.75,476,72.59523773,476,9.333333015,476,75.22618866,476,12.58333302,476,72.09523773,476,9.5
477,46.16666794,477,0.75,477,6.035714149,477,0,477,6.535714149,477,0,477,7.857142925,477,0,477,41.27381134,477,1,477,72.59523773,477,9.333333015,477,75.22618866,477,12.58333302,477,72.09523773,477,9.5
478,45.63095093,478,0.666666687,478,6.035714149,478,0,478,6.535714149,478,0,478,7.833333492,478,0,478,41.07143021,478,1,478,72.59523773,478,9.333333015,478,75.22618866,478,12.58333302,478,72.09523773,478,9.5
479,44.86904907,479,0.75,479,6.035714149,479,0,479,6.285714149,479,0,479,7.916666508,479,0,479,40.6428566,479,1.416666627,479,72.59523773,479,9.333333015,479,75.22618866,479,12.58333302,479,72.09523773,479,9.5
480,44.63095093,480,0.666666687,480,6.035714149,480,0,480,5.785714149,480,0,480,7.857142925,480,0,480,40.66666794,480,1.416666627,480,75.84523773,480,12.91666698,480,77.66666412,480,15.83333302,480,71.38095093,480,9.083333015
481,44.51190567,481,0.833333313,481,6.035714149,481,0,481,6.440476418,481,0,481,7.904761791,481,0,481,40.6428566,481,0.75,481,75.84523773,481,12.91666698,481,77.66666412,481,15.83333302,481,71.38095093,481,9.083333015
482,44.34523773,482,0.583333313,482,6.035714149,482,0,482,6.440476418,482,0,482,7.833333492,482,0,482,39.98809433,482,1,482,75.84523773,482,12.91666698,482,77.66666412,482,15.83333302,482,71.38095093,482,9.083333015
483,44.92856979,483,0.416666657,483,6.035714149,483,0,483,4.916666508,483,0,483,7.964285851,483,0,483,39.66666794,483,1.416666627,483,75.84523773,483,12.91666698,483,77.66666412,483,15.83333302,483,71.38095093,483,9.083333015
484,45.13095093,484,0.75,484,6.035714149,484,0,484,6.440476418,484,0,484,7.833333492,484,0,484,40.09523773,484,1.166666627,484,75.84523773,484,12.91666698,484,77.66666412,484,15.83333302,484,71.38095093,484,9.083333015
485,44.6071434,485,0.75,485,6.035714149,485,0,485,6.321428776,485,0,485,7.892857075,485,0,485,40.22618866,485,0.833333313,485,75.84523773,485,12.91666698,485,77.66666412,485,15.83333302,485,71.38095093,485,9.083333015
486,45.7857132,486,0.916666687,486,6.035714149,486,0,486,6.571428776,486,0,486,8,486,0,486,39.34523773,486,1.166666627,486,75.84523773,486,12.91666698,486,77.66666412,486,15.83333302,486,71.38095093,486,9.083333015
487,46.1071434,487,0.75,487,6.035714149,487,0,487,6.571428776,487,0,487,7.821428776,487,0,487,40.04761887,487,1,487,75.84523773,487,12.91666698,487,77.66666412,487,15.83333302,487,71.38095093,487,9.083333015
488,45.5,488,0.75,488,6.035714149,488,0,488,6.5,488,0,488,7.904761791,488,0,488,39.61904907,488,0.916666687,488,75.84523773,488,12.91666698,488,77.66666412,488,15.83333302,488,71.38095093,488,9.083333015
489,45.5,489,1,489,6.035714149,489,0,489,6.571428776,489,0,489,7.916666508,489,0,489,39.72618866,489,0.5,489,75.84523773,489,12.91666698,489,77.66666412,489,15.83333302,489,71.38095093,489,9.083333015
490,46.82143021,490,0.833333313,490,6.035714149,490,0,490,6.571428776,490,0,490,7.845238209,490,0,490,39.1428566,490,0.916666687,490,74.10713959,490,10.83333302,490,75.95237732,490,14.08333302,490,70.2857132,490,7.833333492
491,45.57143021,491,1.083333373,491,6.035714149,491,0,491,6.571428776,491,0,491,7.892857075,491,0,491,39.45238113,491,0.583333313,491,74.10713959,491,10.83333302,491,75.95237732,491,14.08333302,491,70.2857132,491,7.833333492
492,44.8571434,492,1.083333373,492,6.035714149,492,0,492,6.476190567,492,0,492,7.988095284,492,0,492,40.84523773,492,0.833333313,492,74.10713959,492,10.83333302,492,75.95237732,492,14.08333302,492,70.2857132,492,7.833333492
493,45.33333206,493,1,493,6.035714149,493,0,493,6.571428776,493,0,493,7.940476418,493,0,493,40.66666794,493,0.333333343,493,74.10713959,493,10.83333302,493,75.95237732,493,14.08333302,493,70.2857132,493,7.833333492
494,45.69047546,494,1,494,6.035714149,494,0,494,6.571428776,494,0,494,7.869047642,494,0,494,40.94047546,494,0.333333343,494,74.10713959,494,10.83333302,494,75.95237732,494,14.08333302,494,70.2857132,494,7.833333492
495,46.17856979,495,1.083333373,495,6.035714149,495,0,495,6.571428776,495,0,495,7.904761791,495,0,495,40.98809433,495,0.416666657,495,74.10713959,495,10.83333302,495,75.95237732,495,14.08333302,495,70.2857132,495,7.833333492
496,46.33333206,496,0.75,496,6.035714149,496,0,496,6.369047642,496,0,496,7.904761791,496,0,496,41.36904907,496,1,496,74.10713959,496,10.83333302,496,75.95237732,496,14.08333302,496,70.2857132,496,7.833333492
497,45.92856979,497,0.75,497,6.035714149,497,0,497,6.226190567,497,0,497,7.821428776,497,0,497,41.17856979,497,1,497,74.10713959,497,10.83333302,497,75.95237732,497,14.08333302,497,70.2857132,497,7.833333492
498,46.04761887,498,1.25,498,6.035714149,498,0,498,6.261904716,498,0,498,7.904761791,498,0,498,41.29761887,498,1.083333373,498,74.10713959,498,10.83333302,498,75.95237732,498,14.08333302,498,70.2857132,498,7.833333492
499,45.01190567,499,0.833333313,499,6.035714149,499,0,499,6.059523582,499,0,499,8.011904716,499,0,499,41.86904907,499,1.333333373,499,74.10713959,499,10.83333302,499,75.95237732,499,14.08333302,499,70.2857132,499,7.833333492
500,44.77381134,500,1.333333373,500,6.035714149,500,0,500,6.369047642,500,0,500,7.976190567,500,0,500,41.92856979,500,1.333333373,500,75.85713959,500,13.83333302,500,75.84523773,500,14.08333302,500,74.72618866,500,13.16666698
501,45.70238113,501,1.166666627,501,6.035714149,501,0,501,6.369047642,501,0,501,8.023809433,501,0,501,40.84523773,501,1.083333373,501,75.85713959,501,13.83333302,501,75.84523773,501,14.08333302,501,74.72618866,501,13.16666698
502,45.42856979,502,1.166666627,502,6.035714149,502,0,502,6.571428776,502,0,502,7.773809433,502,0,502,40.73809433,502,1,502,75.85713959,502,13.83333302,502,75.84523773,502,14.08333302,502,74.72618866,502,13.16666698
503,45.48809433,503,1.083333373,503,6.035714149,503,0,503,6.571428776,503,0,503,7.833333492,503,0,503,40.5,503,0.583333313,503,75.85713959,503,13.83333302,503,75.84523773,503,14.08333302,503,74.72618866,503,13.16666698
504,45.79761887,504,0.75,504,6.035714149,504,0,504,6.571428776,504,0,504,7.75,504,0,504,40.26190567,504,0.5,504,75.85713959,504,13.83333302,504,75.84523773,504,14.08333302,504,74.72618866,504,13.16666698
505,46.5357132,505,1.333333373,505,6.035714149,505,0,505,6.571428776,505,0,505,7.904761791,505,0,505,40.8571434,505,0.833333313,505,75.85713959,505,13.83333302,505,75.84523773,505,14.08333302,505,74.72618866,505,13.16666698
506,46.15476227,506,0.916666687,506,6.035714149,506,0,506,6.571428776,506,0,506,8.023809433,506,0,506,40.2142868,506,0.75,506,75.85713959,506,13.83333302,506,75.84523773,506,14.08333302,506,74.72618866,506,13.16666698
507,46.29761887,507,1.083333373,507,6.035714149,507,0,507,6,507,0,507,7.857142925,507,0,507,40.88095093,507,0.333333343,507,75.85713959,507,13.83333302,507,75.84523773,507,14.08333302,507,74.72618866,507,13.16666698
508,46.59523773,508,0.75,508,6.035714149,508,0,508,6.369047642,508,0,508,7.976190567,508,0,508,41.13095093,508,0.666666687,508,75.85713959,508,13.83333302,508,75.84523773,508,14.08333302,508,74.72618866,508,13.16666698
509,45.8928566,509,0.583333313,509,6.035714149,509,0,509,6.345238209,509,0,509,7.916666508,509,0,509,41.69047546,509,0.833333313,509,75.85713959,509,13.83333302,509,75.84523773,509,14.08333302,509,74.72618866,509,13.16666698
510,46.20238113,510,0.75,510,6.035714149,510,0,510,5.547618866,510,0,510,7.809523582,510,0,510,42.2142868,510,0.75,510,71.94047546,510,9,510,77.59523773,510,16.41666603,510,72.7857132,510,8.75
511,46.30952454,511,0.75,511,6.035714149,511,0,511,6.535714149,511,0,511,7.845238209,511,0,511,41.82143021,511,1,511,71.94047546,511,9,511,77.59523773,511,16.41666603,511,72.7857132,511,8.75
512,46.54761887,512,0.666666687,512,6.035714149,512,0,512,6.535714149,512,0,512,7.940476418,512,0,512,41.25,512,0.916666687,512,71.94047546,512,9,512,77.59523773,512,16.41666603,512,72.7857132,512,8.75
513,46.7142868,513,0.833333313,513,6.035714149,513,0,513,6.535714149,513,0,513,7.869047642,513,0,513,40.65476227,513,1.083333373,513,71.94047546,513,9,513,77.59523773,513,16.41666603,513,72.7857132,513,8.75
514,46.13095093,514,0.75,514,6.035714149,514,0,514,6.535714149,514,0,514,7.761904716,514,0,514,40.57143021,514,1.583333373,514,71.94047546,514,9,514,77.59523773,514,16.41666603,514,72.7857132,514,8.75
515,47.41666794,515,1.166666627,515,6.035714149,515,0,515,6.535714149,515,0,515,7.845238209,515,0,515,38.88095093,515,1.25,515,71.94047546,515,9,515,77.59523773,515,16.41666603,515,72.7857132,515,8.75
516,46.76190567,516,1.333333373,516,6.035714149,516,0,516,6.535714149,516,0,516,7.797618866,516,0,516,39.69047546,516,0.833333313,516,71.94047546,516,9,516,77.59523773,516,16.41666603,516,72.7857132,516,8.75
517,46.42856979,517,1.333333373,517,6.035714149,517,0,517,6.535714149,517,0,517,7.976190567,517,0,517,39.95238113,517,0.833333313,517,71.94047546,517,9,517,77.59523773,517,16.41666603,517,72.7857132,517,8.75
518,47.09523773,518,1.166666627,518,6.035714149,518,0,518,6.535714149,518,0,518,7.916666508,518,0,518,40.52381134,518,1,518,71.94047546,518,9,518,77.59523773,518,16.41666603,518,72.7857132,518,8.75
519,47.01190567,519,1.666666627,519,6.035714149,519,0,519,6.535714149,519,0,519,7.904761791,519,0,519,41.48809433,519,1.416666627,519,71.94047546,519,9,519,77.59523773,519,16.41666603,519,72.7857132,519,8.75
520,46.11904907,520,0.916666687,520,6.035714149,520,0,520,6.535714149,520,0,520,7.964285851,520,0,520,41.5,520,0.833333313,520,75.55952454,520,12.75,520,79.34523773,520,19.33333397,520,74.23809814,520,11.83333302
521,45.48809433,521,0.833333313,521,6.035714149,521,0,521,6.535714149,521,0,521,7.845238209,521,0,521,41.41666794,521,0.666666687,521,75.55952454,521,12.75,521,79.34523773,521,19.33333397,521,74.23809814,521,11.83333302
522,44.8928566,522,0.666666687,522,6.035714149,522,0,522,6.535714149,522,0,522,7.761904716,522,0,522,41.38095093,522,1.166666627,522,75.55952454,522,12.75,522,79.34523773,522,19.33333397,522,74.23809814,522,11.83333302
523,44.6428566,523,1.166666627,523,6.035714149,523,0,523,6.535714149,523,0,523,7.761904716,523,0,523,41.58333206,523,1.083333373,523,75.55952454,523,12.75,523,79.34523773,523,19.33333397,523,74.23809814,523,11.83333302
524,45.0357132,524,0.916666687,524,6.035714149,524,0,524,6.535714149,524,0,524,7.726190567,524,0,524,41.73809433,524,0.833333313,524,75.55952454,524,12.75,524,79.34523773,524,19.33333397,524,74.23809814,524,11.83333302
525,44.97618866,525,1.083333373,525,6.035714149,525,0,525,6.535714149,525,0,525,7.809523582,525,0,525,40.98809433,525,0.833333313,525,75.55952454,525,12.75,525,79.34523773,525,19.33333397,525,74.23809814,525,11.83333302
526,45.9642868,526,0.916666687,526,6.035714149,526,0,526,6.535714149,526,0,526,7.940476418,526,0,526,41.2142868,526,0.75,526,75.55952454,526,12.75,526,79.34523773,526,19.33333397,526,74.23809814,526,11.83333302
527,46.22618866,527,1,527,6.035714149,527,0,527,6.535714149,527,0,527,7.75,527,0,527,41.11904907,527,0.833333313,527,75.55952454,527,12.75,527,79.34523773,527,19.33333397,527,74.23809814,527,11.83333302
528,46.22618866,528,1.166666627,528,6.035714149,528,0,528,6.535714149,528,0,528,7.857142925,528,0,528,41.65476227,528,1.333333373,528,75.55952454,528,12.75,528,79.34523773,528,19.33333397,528,74.23809814,528,11.83333302
529,46.2142868,529,0.75,529,6.035714149,529,0,529,6.535714149,529,0,529,7.857142925,529,0,529,41.61904907,529,0.75,529,75.55952454,529,12.75,529,79.34523773,529,19.33333397,529,74.23809814,529,11.83333302
530,46.42856979,530,1.166666627,530,6.035714149,530,0,530,6.535714149,530,0,530,7.785714149,530,0,530,41.2857132,530,1.25,530,77.34523773,530,15.66666698,530,81.04762268,530,22.58333397,530,77.10713959,530,14.83333302
531,45.6071434,531,1.583333373,531,6.035714149,531,0,531,6.261904716,531,0,531,7.809523582,531,0,531,41.42856979,531,1.083333373,531,77.34523773,531,15.66666698,531,81.04762268,531,22.58333397,531,77.10713959,531,14.83333302
532,44.48809433,532,1.583333373,532,6.035714149,532,0,532,6.321428776,532,0,532,7.845238209,532,0,532,41.90476227,532,1.333333373,532,77.34523773,532,15.66666698,532,81.04762268,532,22.58333397,532,77.10713959,532,14.83333302
533,44.75,533,1.333333373,533,6.035714149,533,0,533,6.261904716,533,0,533,7.904761791,533,0,533,41.66666794,533,0.666666687,533,77.34523773,533,15.66666698,533,81.04762268,533,22.58333397,533,77.10713959,533,14.83333302
534,45.2857132,534,1.333333373,534,6.035714149,534,0,534,6.261904716,534,0,534,7.904761791,534,0,534,41.94047546,534,1.166666627,534,77.34523773,534,15.66666698,534,81.04762268,534,22.58333397,534,77.10713959,534,14.83333302
535,45.82143021,535,1.333333373,535,6.035714149,535,0,535,6.261904716,535,0,535,7.988095284,535,0,535,41.40476227,535,1.5,535,77.34523773,535,15.66666698,535,81.04762268,535,22.58333397,535,77.10713959,535,14.83333302
536,46.51190567,536,1.083333373,536,6.035714149,536,0,536,6.261904716,536,0,536,7.904761791,536,0,536,41.4642868,536,0.333333343,536,77.34523773,536,15.66666698,536,81.04762268,536,22.58333397,536,77.10713959,536,14.83333302
537,46.13095093,537,0.916666687,537,6.035714149,537,0,537,6.261904716,537,0,537,7.75,537,0,537,42.07143021,537,0.833333313,537,77.34523773,537,15.66666698,537,81.04762268,537,22.58333397,537,77.10713959,537,14.83333302
538,45.0357132,538,1,538,6.035714149,538,0,538,6.261904716,538,0,538,7.916666508,538,0,538,42.38095093,538,1.083333373,538,77.34523773,538,15.66666698,538,81.04762268,538,22.58333397,538,77.10713959,538,14.83333302
539,45.30952454,539,0.833333313,539,6.035714149,539,0,539,6.535714149,539,0,539,7.940476418,539,0,539,42.83333206,539,1.583333373,539,77.34523773,539,15.66666698,539,81.04762268,539,22.58333397,539,77.10713959,539,14.83333302
540,44.97618866,540,0.666666687,540,6.035714149,540,0,540,6.535714149,540,0,540,7.988095284,540,0,540,42.04761887,540,0.833333313,540,74.42857361,540,11.25,540,83.23809814,540,27.5,540,72.55952454,540,9.333333015
541,44.77381134,541,0.666666687,541,6.035714149,541,0,541,6.535714149,541,0,541,7.952381134,541,0,541,42.16666794,541,1.166666627,541,74.42857361,541,11.25,541,83.23809814,541,27.5,541,72.55952454,541,9.333333015
542,44.8928566,542,0.666666687,542,6.035714149,542,0,542,6.5,542,0,542,7.940476418,542,0,542,42.54761887,542,1.416666627,542,74.42857361,542,11.25,542,83.23809814,542,27.5,542,72.55952454,542,9.333333015
543,45.32143021,543,1.166666627,543,6.035714149,543,0,543,5.345238209,543,0,543,7.952381134,543,0,543,42.47618866,543,1.25,543,74.42857361,543,11.25,543,83.23809814,543,27.5,543,72.55952454,543,9.333333015
544,45.97618866,544,1,544,6.035714149,544,0,544,6.535714149,544,0,544,7.845238209,544,0,544,42.05952454,544,1.416666627,544,74.42857361,544,11.25,544,83.23809814,544,27.5,544,72.55952454,544,9.333333015
545,45.34523773,545,0.75,545,6.035714149,545,0,545,6.535714149,545,0,545,7.892857075,545,0,545,42.61904907,545,0.666666687,545,74.42857361,545,11.25,545,83.23809814,545,27.5,545,72.55952454,545,9.333333015
546,45.41666794,546,1.25,546,6.035714149,546,0,546,6.535714149,546,0,546,7.857142925,546,0,546,43.04761887,546,0.833333313,546,74.42857361,546,11.25,546,83.23809814,546,27.5,546,72.55952454,546,9.333333015
547,45.6428566,547,1.083333373,547,6.035714149,547,0,547,6.535714149,547,0,547,7.797618866,547,0,547,42.6428566,547,0.916666687,547,74.42857361,547,11.25,547,83.23809814,547,27.5,547,72.55952454,547,9.333333015
548,46.5357132,548,1,548,6.035714149,548,0,548,6.535714149,548,0,548,7.726190567,548,0,548,42.0357132,548,1.166666627,548,74.42857361,548,11.25,548,83.23809814,548,27.5,548,72.55952454,548,9.333333015
549,44.94047546,549,1.083333373,549,6.035714149,549,0,549,6.535714149,549,0,549,7.738095284,549,0,549,41.6071434,549,0.833333313,549,74.42857361,549,11.25,549,83.23809814,549,27.5,549,72.55952454,549,9.333333015
550,45.16666794,550,1,550,6.035714149,550,0,550,6.535714149,550,0,550,7.833333492,550,0,550,41.9642868,550,1.5,550,72.17857361,550,8.833333015,550,83.33333588,550,27.5,550,73.17857361,550,9.666666985
551,44.86904907,551,0.916666687,551,6.035714149,551,0,551,6.535714149,551,0,551,7.75,551,0,551,41.16666794,551,1.916666627,551,72.17857361,551,8.833333015,551,83.33333588,551,27.5,551,73.17857361,551,9.666666985
552,45.51190567,552,0.916666687,552,6.035714149,552,0,552,6.535714149,552,0,552,7.773809433,552,0,552,40.86904907,552,1.166666627,552,72.17857361,552,8.833333015,552,83.33333588,552,27.5,552,73.17857361,552,9.666666985
553,45.97618866,553,1,553,6.035714149,553,0,553,6.440476418,553,0,553,7.690476418,553,0,553,40.91666794,553,1.083333373,553,72.17857361,553,8.833333015,553,83.33333588,553,27.5,553,73.17857361,553,9.666666985
554,45.51190567,554,0.916666687,554,6.035714149,554,0,554,6.440476418,554,0,554,7.726190567,554,0,554,40.73809433,554,1.25,554,72.17857361,554,8.833333015,554,83.33333588,554,27.5,554,73.17857361,554,9.666666985
555,45.67856979,555,0.833333313,555,6.035714149,555,0,555,6.440476418,555,0,555,7.761904716,555,0,555,39.97618866,555,0.916666687,555,72.17857361,555,8.833333015,555,83.33333588,555,27.5,555,73.17857361,555,9.666666985
556,45.05952454,556,1,556,6.035714149,556,0,556,6.535714149,556,0,556,7.678571224,556,0,556,40.90476227,556,1.083333373,556,72.17857361,556,8.833333015,556,83.33333588,556,27.5,556,73.17857361,556,9.666666985
557,45.79761887,557,1.083333373,557,6.035714149,557,0,557,6.535714149,557,0,557,7.809523582,557,0,557,40.82143021,557,0.833333313,557,72.17857361,557,8.833333015,557,83.33333588,557,27.5,557,73.17857361,557,9.666666985
558,45.7142868,558,1.333333373,558,6.035714149,558,0,558,6.535714149,558,0,558,7.738095284,558,0,558,41.47618866,558,0.583333313,558,72.17857361,558,8.833333015,558,83.33333588,558,27.5,558,73.17857361,558,9.666666985
559,45.16666794,559,1.25,559,6.035714149,559,0,559,6.535714149,559,0,559,7.738095284,559,0,559,41.30952454,559,0.833333313,559,72.17857361,559,8.833333015,559,83.33333588,559,27.5,559,73.17857361,559,9.666666985
560,45.7857132,560,1.333333373,560,6.035714149,560,0,560,6.238095284,560,0,560,7.833333492,560,0,560,41.16666794,560,1.083333373,560,73.05952454,560,10.08333302,560,82.4642868,560,25.75,560,69.79762268,560,7.083333492
561,45.40476227,561,1,561,6.035714149,561,0,561,6.535714149,561,0,561,7.797618866,561,0,561,40.61904907,561,1,561,73.05952454,561,10.08333302,561,82.4642868,561,25.75,561,69.79762268,561,7.083333492
562,45.59523773,562,1.083333373,562,6.035714149,562,0,562,6.535714149,562,0,562,7.797618866,562,0,562,40.75,562,0.833333313,562,73.05952454,562,10.08333302,562,82.4642868,562,25.75,562,69.79762268,562,7.083333492
563,45.7142868,563,1.25,563,6.035714149,563,0,563,6.535714149,563,0,563,7.75,563,0,563,39.34523773,563,0.583333313,563,73.05952454,563,10.08333302,563,82.4642868,563,25.75,563,69.79762268,563,7.083333492
564,45.54761887,564,1.25,564,6.035714149,564,0,564,6.535714149,564,0,564,7.738095284,564,0,564,40.01190567,564,1,564,73.05952454,564,10.08333302,564,82.4642868,564,25.75,564,69.79762268,564,7.083333492
565,46.04761887,565,1.333333373,565,6.035714149,565,0,565,6.535714149,565,0,565,7.821428776,565,0,565,41.36904907,565,1.5,565,73.05952454,565,10.08333302,565,82.4642868,565,25.75,565,69.79762268,565,7.083333492
566,45.34523773,566,1.5,566,6.035714149,566,0,566,6.535714149,566,0,566,7.726190567,566,0,566,40.7857132,566,1.083333373,566,73.05952454,566,10.08333302,566,82.4642868,566,25.75,566,69.79762268,566,7.083333492
567,46.1071434,567,1,567,6.035714149,567,0,567,6.535714149,567,0,567,7.869047642,567,0,567,41.1428566,567,0.833333313,567,73.05952454,567,10.08333302,567,82.4642868,567,25.75,567,69.79762268,567,7.083333492
568,46.09523773,568,1.166666627,568,6.035714149,568,0,568,6.535714149,568,0,568,7.916666508,568,0,568,41.54761887,568,1,568,73.05952454,568,10.08333302,568,82.4642868,568,25.75,568,69.79762268,568,7.083333492
569,45.69047546,569,1.083333373,569,6.035714149,569,0,569,6.535714149,569,0,569,7.857142925,569,0,569,41.94047546,569,1.166666627,569,73.05952454,569,10.08333302,569,82.4642868,569,25.75,569,69.79762268,569,7.083333492
570,45.17856979,570,1.25,570,6.035714149,570,0,570,6.535714149,570,0,570,7.916666508,570,0,570,41.54761887,570,1.083333373,570,72.77381134,570,9.583333015,570,82.5357132,570,25.5,570,72.80952454,570,9.416666985
571,44.97618866,571,0.75,571,6.035714149,571,0,571,6.535714149,571,0,571,7.892857075,571,0,571,41.91666794,571,1.083333373,571,72.77381134,571,9.583333015,571,82.5357132,571,25.5,571,72.80952454,571,9.416666985
572,45.63095093,572,1.166666627,572,6.035714149,572,0,572,6.535714149,572,0,572,7.916666508,572,0,572,42.61904907,572,1.166666627,572,72.77381134,572,9.583333015,572,82.5357132,572,25.5,572,72.80952454,572,9.416666985
573,45.26190567,573,0.666666687,573,6.035714149,573,0,573,6.535714149,573,0,573,7.880952358,573,0,573,42.2142868,573,0.833333313,573,72.77381134,573,9.583333015,573,82.5357132,573,25.5,573,72.80952454,573,9.416666985
574,45.17856979,574,1.25,574,6.035714149,574,0,574,6.535714149,574,0,574,7.833333492,574,0,574,41.6071434,574,0.666666687,574,72.77381134,574,9.583333015,574,82.5357132,574,25.5,574,72.80952454,574,9.416666985
575,45.88095093,575,1.083333373,575,6.035714149,575,0,575,6.535714149,575,0,575,7.857142925,575,0,575,41.76190567,575,0.5,575,72.77381134,575,9.583333015,575,82.5357132,575,25.5,575,72.80952454,575,9.416666985
576,46.40476227,576,1.25,576,6.035714149,576,0,576,6.535714149,576,0,576,7.880952358,576,0,576,42.59523773,576,1.25,576,72.77381134,576,9.583333015,576,82.5357132,576,25.5,576,72.80952454,576,9.416666985
577,46.2142868,577,1.5,577,6.035714149,577,0,577,6.535714149,577,0,577,7.857142925,577,0,577,42.08333206,577,1.333333373,577,72.77381134,577,9.583333015,577,82.5357132,577,25.5,577,72.80952454,577,9.416666985
578,45.58333206,578,1.083333373,578,6.035714149,578,0,578,6.535714149,578,0,578,7.940476418,578,0,578,42.57143021,578,1,578,72.77381134,578,9.583333015,578,82.5357132,578,25.5,578,72.80952454,578,9.416666985
579,46.34523773,579,1.083333373,579,6.035714149,579,0,579,6.535714149,579,0,579,7.833333492,579,0,579,42.1428566,579,0.833333313,579,72.77381134,579,9.583333015,579,82.5357132,579,25.5,579,72.80952454,579,9.416666985
580,46.34523773,580,0.916666687,580,6.035714149,580,0,580,6.535714149,580,0,580,7.821428776,580,0,580,41.83333206,580,1.25,580,72.5,580,9.833333015,580,81.84523773,580,23,580,74.67857361,580,11.25
581,46,581,1.333333373,581,6.035714149,581,0,581,6.535714149,581,0,581,7.857142925,581,0,581,42.34523773,581,1,581,72.5,581,9.833333015,581,81.84523773,581,23,581,74.67857361,581,11.25
582,46,582,1.166666627,582,6.035714149,582,0,582,6.535714149,582,0,582,7.738095284,582,0,582,42.44047546,582,1.5,582,72.5,582,9.833333015,582,81.84523773,582,23,582,74.67857361,582,11.25
583,45.67856979,583,1.25,583,6.035714149,583,0,583,6.535714149,583,0,583,7.880952358,583,0,583,41.47618866,583,0.75,583,72.5,583,9.833333015,583,81.84523773,583,23,583,74.67857361,583,11.25
584,44.86904907,584,1.083333373,584,6.035714149,584,0,584,6.535714149,584,0,584,7.797618866,584,0,584,41.13095093,584,0.583333313,584,72.5,584,9.833333015,584,81.84523773,584,23,584,74.67857361,584,11.25
585,45.27381134,585,1.166666627,585,6.035714149,585,0,585,6.535714149,585,0,585,7.869047642,585,0,585,40.94047546,585,0.833333313,585,72.5,585,9.833333015,585,81.84523773,585,23,585,74.67857361,585,11.25
586,45.3928566,586,1,586,6.035714149,586,0,586,6.535714149,586,0,586,7.75,586,0,586,41.07143021,586,1,586,72.5,586,9.833333015,586,81.84523773,586,23,586,74.67857361,586,11.25
587,45.3571434,587,1.083333373,587,6.035714149,587,0,587,6.535714149,587,0,587,7.857142925,587,0,587,41.01190567,587,1.333333373,587,72.5,587,9.833333015,587,81.84523773,587,23,587,74.67857361,587,11.25
588,45.76190567,588,1.333333373,588,6.035714149,588,0,588,6.535714149,588,0,588,7.833333492,588,0,588,41.4642868,588,0.75,588,72.5,588,9.833333015,588,81.84523773,588,23,588,74.67857361,588,11.25
589,45.58333206,589,1.25,589,6.035714149,589,0,589,6.535714149,589,0,589,7.916666508,589,0,589,41.08333206,589,0.75,589,72.5,589,9.833333015,589,81.84523773,589,23,589,74.67857361,589,11.25
590,45.92856979,590,1.166666627,590,6.035714149,590,0,590,6.535714149,590,0,590,7.821428776,590,0,590,41.38095093,590,1.25,590,73.59523773,590,11.83333302,590,83.26190186,590,27,590,72.0357132,590,9.75
591,45.17856979,591,1.166666627,591,6.035714149,591,0,591,6.535714149,591,0,591,7.940476418,591,0,591,42.2142868,591,1,591,73.59523773,591,11.83333302,591,83.26190186,591,27,591,72.0357132,591,9.75
592,44.08333206,592,0.833333313,592,6.035714149,592,0,592,6.535714149,592,0,592,7.869047642,592,0,592,42.6071434,592,1,592,73.59523773,592,11.83333302,592,83.26190186,592,27,592,72.0357132,592,9.75
593,44.26190567,593,1.083333373,593,6.035714149,593,0,593,6.261904716,593,0,593,7.833333492,593,0,593,42.82143021,593,1.166666627,593,73.59523773,593,11.83333302,593,83.26190186,593,27,593,72.0357132,593,9.75
594,45.08333206,594,0.75,594,6.035714149,594,0,594,6.261904716,594,0,594,7.916666508,594,0,594,43.04761887,594,1,594,73.59523773,594,11.83333302,594,83.26190186,594,27,594,72.0357132,594,9.75
595,45.47618866,595,1.416666627,595,6.035714149,595,0,595,6.261904716,595,0,595,7.892857075,595,0,595,42.1071434,595,1,595,73.59523773,595,11.83333302,595,83.26190186,595,27,595,72.0357132,595,9.75
596,45.57143021,596,1.25,596,6.035714149,596,0,596,6.357142925,596,0,596,7.845238209,596,0,596,41.7857132,596,1.333333373,596,73.59523773,596,11.83333302,596,83.26190186,596,27,596,72.0357132,596,9.75
597,45.36904907,597,1.083333373,597,6.035714149,597,0,597,6.571428776,597,0,597,7.904761791,597,0,597,41.83333206,597,0.75,597,73.59523773,597,11.83333302,597,83.26190186,597,27,597,72.0357132,597,9.75
598,45.19047546,598,1.083333373,598,6.035714149,598,0,598,6.571428776,598,0,598,7.880952358,598,0,598,42.27381134,598,0.833333313,598,73.59523773,598,11.83333302,598,83.26190186,598,27,598,72.0357132,598,9.75
599,45.4642868,599,1,599,6.035714149,599,0,599,6.571428776,599,0,599,7.797618866,599,0,599,42.40476227,599,0.75,599,73.59523773,599,11.83333302,599,83.26190186,599,27,599,72.0357132,599,9.75
600,45.29761887,600,1.416666627,600,6.035714149,600,0,600,6.571428776,600,0,600,7.928571224,600,0,600,42.88095093,600,1.416666627,600,72.79762268,600,10.58333302,600,83.41666412,600,27.33333397,600,70.11904907,600,7.833333492
601,46.23809433,601,1.166666627,601,6.035714149,601,0,601,6.571428776,601,0,601,7.904761791,601,0,601,42.77381134,601,0.75,601,72.79762268,601,10.58333302,601,83.41666412,601,27.33333397,601,70.11904907,601,7.833333492
602,45.47618866,602,1.083333373,602,6.035714149,602,0,602,6.571428776,602,0,602,7.928571224,602,0,602,43.47618866,602,0.75,602,72.79762268,602,10.58333302,602,83.41666412,602,27.33333397,602,70.11904907,602,7.833333492
603,45.5357132,603,0.833333313,603,6.035714149,603,0,603,6.571428776,603,0,603,7.821428776,603,0,603,41.98809433,603,1.083333373,603,72.79762268,603,10.58333302,603,83.41666412,603,27.33333397,603,70.11904907,603,7.833333492
604,44.97618866,604,0.833333313,604,6.035714149,604,0,604,6.571428776,604,0,604,7.916666508,604,0,604,41.73809433,604,0.833333313,604,72.79762268,604,10.58333302,604,83.41666412,604,27.33333397,604,70.11904907,604,7.833333492
605,45.97618866,605,1,605,6.035714149,605,0,605,6.571428776,605,0,605,7.869047642,605,0,605,41.90476227,605,1.083333373,605,72.79762268,605,10.58333302,605,83.41666412,605,27.33333397,605,70.11904907,605,7.833333492
606,45.73809433,606,0.916666687,606,6.035714149,606,0,606,6.571428776,606,0,606,7.928571224,606,0,606,41.67856979,606,1.166666627,606,72.79762268,606,10.58333302,606,83.41666412,606,27.33333397,606,70.11904907,606,7.833333492
607,45.47618866,607,1,607,6.035714149,607,0,607,6.571428776,607,0,607,7.821428776,607,0,607,42.04761887,607,0.666666687,607,72.79762268,607,10.58333302,607,83.41666412,607,27.33333397,607,70.11904907,607,7.833333492
608,45.70238113,608,0.916666687,608,6.035714149,608,0,608,6.571428776,608,0,608,7.785714149,608,0,608,41.73809433,608,0.666666687,608,72.79762268,608,10.58333302,608,83.41666412,608,27.33333397,608,70.11904907,608,7.833333492
609,45.26190567,609,1.25,609,6.035714149,609,0,609,6.571428776,609,0,609,7.833333492,609,0,609,41.79761887,609,1,609,72.79762268,609,10.58333302,609,83.41666412,609,27.33333397,609,70.11904907,609,7.833333492
610,44.90476227,610,0.833333313,610,6.035714149,610,0,610,6.571428776,610,0,610,7.880952358,610,0,610,41.3571434,610,1.416666627,610,75.08333588,610,11.91666698,610,83.97618866,610,28.75,610,76.29762268,610,14.41666698
611,44.40476227,611,0.666666687,611,6.035714149,611,0,611,6.571428776,611,0,611,7.833333492,611,0,611,41.86904907,611,1.166666627,611,75.08333588,611,11.91666698,611,83.97618866,611,28.75,611,76.29762268,611,14.41666698
612,44.2857132,612,0.833333313,612,6.035714149,612,0,612,6.571428776,612,0,612,7.857142925,612,0,612,41.40476227,612,1.25,612,75.08333588,612,11.91666698,612,83.97618866,612,28.75,612,76.29762268,612,14.41666698
613,44.17856979,613,1.333333373,613,6.035714149,613,0,613,6.571428776,613,0,613,7.892857075,613,0,613,41.04761887,613,0.666666687,613,75.08333588,613,11.91666698,613,83.97618866,613,28.75,613,76.29762268,613,14.41666698
614,44.98809433,614,1.25,614,6.035714149,614,0,614,6.488095284,614,0,614,7.857142925,614,0,614,41.3571434,614,1.666666627,614,75.08333588,614,11.91666698,614,83.97618866,614,28.75,614,76.29762268,614,14.41666698
615,45.83333206,615,0.666666687,615,6.035714149,615,0,615,6.5,615,0,615,7.726190567,615,0,615,41.80952454,615,1.75,615,75.08333588,615,11.91666698,615,83.97618866,615,28.75,615,76.29762268,615,14.41666698
616,45.58333206,616,0.833333313,616,6.035714149,616,0,616,6.571428776,616,0,616,7.904761791,616,0,616,41.90476227,616,1.25,616,75.08333588,616,11.91666698,616,83.97618866,616,28.75,616,76.29762268,616,14.41666698
617,45.01190567,617,0.916666687,617,6.035714149,617,0,617,6.571428776,617,0,617,7.892857075,617,0,617,41.5357132,617,1,617,75.08333588,617,11.91666698,617,83.97618866,617,28.75,617,76.29762268,617,14.41666698
618,45.36904907,618,0.833333313,618,6.035714149,618,0,618,6.571428776,618,0,618,7.904761791,618,0,618,41.19047546,618,1.166666627,618,75.08333588,618,11.91666698,618,83.97618866,618,28.75,618,76.29762268,618,14.41666698
619,46.2857132,619,1.25,619,6.035714149,619,0,619,6.571428776,619,0,619,7.845238209,619,0,619,40.6428566,619,0.833333313,619,75.08333588,619,11.91666698,619,83.97618866,619,28.75,619,76.29762268,619,14.41666698
620,45.57143021,620,1.333333373,620,6.035714149,620,0,620,6.5,620,0,620,7.916666508,620,0,620,40.5357132,620,0.583333313,620,72.73809814,620,9.416666985,620,83.41666412,620,26.83333397,620,73.66666412,620,10.16666698
621,44.59523773,621,1.083333373,621,6.035714149,621,0,621,6.5,621,0,621,7.892857075,621,0,621,40.20238113,621,1,621,72.73809814,621,9.416666985,621,83.41666412,621,26.83333397,621,73.66666412,621,10.16666698
622,45.0357132,622,1,622,6.035714149,622,0,622,6.571428776,622,0,622,7.857142925,622,0,622,40.32143021,622,1.333333373,622,72.73809814,622,9.416666985,622,83.41666412,622,26.83333397,622,73.66666412,622,10.16666698
623,45.6428566,623,1.25,623,6.035714149,623,0,623,6.571428776,623,0,623,7.761904716,623,0,623,40.72618866,623,0.75,623,72.73809814,623,9.416666985,623,83.41666412,623,26.83333397,623,73.66666412,623,10.16666698
624,45.6071434,624,1.833333373,624,6.035714149,624,0,624,6.571428776,624,0,624,7.654761791,624,0,624,41.19047546,624,1.5,624,72.73809814,624,9.416666985,624,83.41666412,624,26.83333397,624,73.66666412,624,10.16666698
625,44.7142868,625,1.333333373,625,6.035714149,625,0,625,6.571428776,625,0,625,7.928571224,625,0,625,41.3928566,625,0.666666687,625,72.73809814,625,9.416666985,625,83.41666412,625,26.83333397,625,73.66666412,625,10.16666698
626,43.7857132,626,1.083333373,626,6.035714149,626,0,626,6.357142925,626,0,626,7.869047642,626,0,626,41.5,626,1.416666627,626,72.73809814,626,9.416666985,626,83.41666412,626,26.83333397,626,73.66666412,626,10.16666698
627,43.73809433,627,1.083333373,627,6.035714149,627,0,627,6.357142925,627,0,627,7.761904716,627,0,627,41.1071434,627,1.083333373,627,72.73809814,627,9.416666985,627,83.41666412,627,26.83333397,627,73.66666412,627,10.16666698
628,44.7857132,628,1,628,6.035714149,628,0,628,6.571428776,628,0,628,7.761904716,628,0,628,40.94047546,628,1.416666627,628,72.73809814,628,9.416666985,628,83.41666412,628,26.83333397,628,73.66666412,628,10.16666698
629,44.08333206,629,1.25,629,6.035714149,629,0,629,6.571428776,629,0,629,7.690476418,629,0,629,40.61904907,629,0.833333313,629,72.73809814,629,9.416666985,629,83.41666412,629,26.83333397,629,73.66666412,629,10.16666698
630,44.48809433,630,1.083333373,630,6.035714149,630,0,630,6.5,630,0,630,7.75,630,0,630,40.34523773,630,1.333333373,630,77.83333588,630,15.33333302,630,83.45237732,630,27.33333397,630,78.97618866,630,20.25
631,44.19047546,631,1.083333373,631,6.035714149,631,0,631,6.5,631,0,631,7.75,631,0,631,39.91666794,631,1,631,77.83333588,631,15.33333302,631,83.45237732,631,27.33333397,631,78.97618866,631,20.25
632,44.40476227,632,0.666666687,632,6.035714149,632,0,632,6.416666508,632,0,632,7.678571224,632,0,632,40.90476227,632,1.083333373,632,77.83333588,632,15.33333302,632,83.45237732,632,27.33333397,632,78.97618866,632,20.25
633,43.9642868,633,0.916666687,633,6.035714149,633,0,633,5.869047642,633,0,633,7.726190567,633,0,633,41.1071434,633,0.75,633,77.83333588,633,15.33333302,633,83.45237732,633,27.33333397,633,78.97618866,633,20.25
634,44.4642868,634,0.833333313,634,6.035714149,634,0,634,6.5,634,0,634,7.738095284,634,0,634,40.94047546,634,1,634,77.83333588,634,15.33333302,634,83.45237732,634,27.33333397,634,78.97618866,634,20.25
635,45.1428566,635,1.083333373,635,6.035714149,635,0,635,6.5,635,0,635,7.761904716,635,0,635,40.6428566,635,1.333333373,635,77.83333588,635,15.33333302,635,83.45237732,635,27.33333397,635,78.97618866,635,20.25
636,43.82143021,636,1,636,6.035714149,636,0,636,6.619047642,636,0,636,7.702381134,636,0,636,40.09523773,636,0.833333313,636,77.83333588,636,15.33333302,636,83.45237732,636,27.33333397,636,78.97618866,636,20.25
637,43.58333206,637,1.083333373,637,6.035714149,637,0,637,6.642857075,637,0,637,7.738095284,637,0,637,40.19047546,637,1.25,637,77.83333588,637,15.33333302,637,83.45237732,637,27.33333397,637,78.97618866,637,20.25
638,43,638,1.166666627,638,6.035714149,638,0,638,6.964285851,638,0,638,7.761904716,638,0,638,41.02381134,638,0.75,638,77.83333588,638,15.33333302,638,83.45237732,638,27.33333397,638,78.97618866,638,20.25
639,43.97618866,639,0.916666687,639,6.035714149,639,0,639,6.964285851,639,0,639,7.761904716,639,0,639,41.13095093,639,1.083333373,639,77.83333588,639,15.33333302,639,83.45237732,639,27.33333397,639,78.97618866,639,20.25
640,44.09523773,640,1.166666627,640,6.035714149,640,0,640,6.488095284,640,0,640,7.761904716,640,0,640,40.70238113,640,0.833333313,640,79.77381134,640,19.66666603,640,82.61904907,640,25.75,640,78.32142639,640,19.5
641,44.1428566,641,1.25,641,6.035714149,641,0,641,6.5,641,0,641,7.738095284,641,0,641,41.09523773,641,1.083333373,641,79.77381134,641,19.66666603,641,82.61904907,641,25.75,641,78.32142639,641,19.5
642,44.8928566,642,1.166666627,642,6.035714149,642,0,642,5.619047642,642,0,642,7.714285851,642,0,642,41.2857132,642,0.666666687,642,79.77381134,642,19.66666603,642,82.61904907,642,25.75,642,78.32142639,642,19.5
643,45.45238113,643,1,643,6.035714149,643,0,643,6.440476418,643,0,643,7.773809433,643,0,643,40.8928566,643,0.833333313,643,79.77381134,643,19.66666603,643,82.61904907,643,25.75,643,78.32142639,643,19.5
644,44.65476227,644,1.75,644,6.035714149,644,0,644,6.440476418,644,0,644,7.702381134,644,0,644,40.77381134,644,0.75,644,79.77381134,644,19.66666603,644,82.61904907,644,25.75,644,78.32142639,644,19.5
645,44.3571434,645,1.166666627,645,6.035714149,645,0,645,6.440476418,645,0,645,7.761904716,645,0,645,41.0357132,645,0.666666687,645,79.77381134,645,19.66666603,645,82.61904907,645,25.75,645,78.32142639,645,19.5
646,44.45238113,646,1.166666627,646,6.035714149,646,0,646,6.440476418,646,0,646,7.75,646,0,646,40.92856979,646,0.833333313,646,79.77381134,646,19.66666603,646,82.61904907,646,25.75,646,78.32142639,646,19.5
647,44.19047546,647,1.583333373,647,6.035714149,647,0,647,6.440476418,647,0,647,7.761904716,647,0,647,40.6428566,647,0.833333313,647,79.77381134,647,19.66666603,647,82.61904907,647,25.75,647,78.32142639,647,19.5
648,44.52381134,648,1.166666627,648,6.035714149,648,0,648,6.440476418,648,0,648,7.678571224,648,0,648,40.70238113,648,0.833333313,648,79.77381134,648,19.66666603,648,82.61904907,648,25.75,648,78.32142639,648,19.5
649,44.38095093,649,1.25,649,6.035714149,649,0,649,6.440476418,649,0,649,7.642857075,649,0,649,40.54761887,649,0.916666687,649,79.77381134,649,19.66666603,649,82.61904907,649,25.75,649,78.32142639,649,19.5
650,45.01190567,650,1.5,650,6.035714149,650,0,650,6.440476418,650,0,650,7.714285851,650,0,650,40.09523773,650,0.416666657,650,81.45237732,650,23.25,650,83.72618866,650,28.08333397,650,80.11904907,650,21.58333397
651,44.70238113,651,1.333333373,651,6.035714149,651,0,651,6.440476418,651,0,651,7.75,651,0,651,40.17856979,651,0.916666687,651,81.45237732,651,23.25,651,83.72618866,651,28.08333397,651,80.11904907,651,21.58333397
652,45.27381134,652,1.5,652,6.035714149,652,0,652,6.226190567,652,0,652,7.726190567,652,0,652,40.83333206,652,1.166666627,652,81.45237732,652,23.25,652,83.72618866,652,28.08333397,652,80.11904907,652,21.58333397
653,45.57143021,653,1.416666627,653,6.035714149,653,0,653,4.714285851,653,0,653,7.702381134,653,0,653,41.17856979,653,1.75,653,81.45237732,653,23.25,653,83.72618866,653,28.08333397,653,80.11904907,653,21.58333397
654,44.79761887,654,1.25,654,6.035714149,654,0,654,6.261904716,654,0,654,7.726190567,654,0,654,41.52381134,654,1.583333373,654,81.45237732,654,23.25,654,83.72618866,654,28.08333397,654,80.11904907,654,21.58333397
655,43.69047546,655,0.916666687,655,6.035714149,655,0,655,6.571428776,655,0,655,7.714285851,655,0,655,40.5357132,655,0.916666687,655,81.45237732,655,23.25,655,83.72618866,655,28.08333397,655,80.11904907,655,21.58333397
656,44.45238113,656,1,656,6.035714149,656,0,656,6.571428776,656,0,656,7.702381134,656,0,656,40.57143021,656,1,656,81.45237732,656,23.25,656,83.72618866,656,28.08333397,656,80.11904907,656,21.58333397
657,44.04761887,657,1.333333373,657,6.035714149,657,0,657,5.464285851,657,0,657,7.738095284,657,0,657,40.32143021,657,0.916666687,657,81.45237732,657,23.25,657,83.72618866,657,28.08333397,657,80.11904907,657,21.58333397
658,43.91666794,658,1.083333373,658,6.035714149,658,0,658,6,658,0,658,7.666666508,658,0,658,40.51190567,658,0.833333313,658,81.45237732,658,23.25,658,83.72618866,658,28.08333397,658,80.11904907,658,21.58333397
659,43.79761887,659,0.916666687,659,6.035714149,659,0,659,6.071428776,659,0,659,7.726190567,659,0,659,40.84523773,659,0.583333313,659,81.45237732,659,23.25,659,83.72618866,659,28.08333397,659,80.11904907,659,21.58333397
660,43.77381134,660,1.25,660,6.035714149,660,0,660,6.535714149,660,0,660,7.821428776,660,0,660,40.5,660,0.916666687,660,78.91666412,660,18.5,660,83.36904907,660,27.41666603,660,77.76190186,660,18.83333397
661,44.95238113,661,1.166666627,661,6.035714149,661,0,661,6.571428776,661,0,661,7.773809433,661,0,661,40.45238113,661,0.833333313,661,78.91666412,661,18.5,661,83.36904907,661,27.41666603,661,77.76190186,661,18.83333397
662,45,662,1.5,662,6.035714149,662,0,662,6.571428776,662,0,662,7.690476418,662,0,662,41.27381134,662,0.666666687,662,78.91666412,662,18.5,662,83.36904907,662,27.41666603,662,77.76190186,662,18.83333397
663,46.17856979,663,1.5,663,6.035714149,663,0,663,6.571428776,663,0,663,7.785714149,663,0,663,41.20238113,663,1.416666627,663,78.91666412,663,18.5,663,83.36904907,663,27.41666603,663,77.76190186,663,18.83333397
664,45.1071434,664,0.666666687,664,6.035714149,664,0,664,6.571428776,664,0,664,7.821428776,664,0,664,41.2857132,664,1.166666627,664,78.91666412,664,18.5,664,83.36904907,664,27.41666603,664,77.76190186,664,18.83333397
665,45.41666794,665,1.25,665,6.035714149,665,0,665,6.571428776,665,0,665,7.773809433,665,0,665,41.59523773,665,1.166666627,665,78.91666412,665,18.5,665,83.36904907,665,27.41666603,665,77.76190186,665,18.83333397
666,44.92856979,666,1.083333373,666,6.035714149,666,0,666,6.571428776,666,0,666,7.869047642,666,0,666,41.73809433,666,0.583333313,666,78.91666412,666,18.5,666,83.36904907,666,27.41666603,666,77.76190186,666,18.83333397
667,44.88095093,667,0.916666687,667,6.035714149,667,0,667,6.571428776,667,0,667,7.785714149,667,0,667,41.34523773,667,1,667,78.91666412,667,18.5,667,83.36904907,667,27.41666603,667,77.76190186,667,18.83333397
668,44.16666794,668,1,668,6.035714149,668,0,668,6.571428776,668,0,668,7.809523582,668,0,668,41.23809433,668,0.5,668,78.91666412,668,18.5,668,83.36904907,668,27.41666603,668,77.76190186,668,18.83333397
669,44.1428566,669,1.083333373,669,6.035714149,669,0,669,6.535714149,669,0,669,7.785714149,669,0,669,41,669,0.416666657,669,78.91666412,669,18.5,669,83.36904907,669,27.41666603,669,77.76190186,669,18.83333397
670,44.19047546,670,1.25,670,6.035714149,670,0,670,6.535714149,670,0,670,7.738095284,670,0,670,42.05952454,670,0.333333343,670,78.04762268,670,16.75,670,83.05952454,670,26.25,670,72.11904907,670,10.66666698
671,44.52381134,671,1.25,671,6.035714149,671,0,671,6.535714149,671,0,671,7.726190567,671,0,671,41.6071434,671,1,671,78.04762268,671,16.75,671,83.05952454,671,26.25,671,72.11904907,671,10.66666698
672,44.2142868,672,1.166666627,672,6.035714149,672,0,672,6.571428776,672,0,672,7.678571224,672,0,672,42.20238113,672,1.083333373,672,78.04762268,672,16.75,672,83.05952454,672,26.25,672,72.11904907,672,10.66666698
673,44.9642868,673,1,673,6.035714149,673,0,673,6.571428776,673,0,673,7.702381134,673,0,673,42.22618866,673,1.083333373,673,78.04762268,673,16.75,673,83.05952454,673,26.25,673,72.11904907,673,10.66666698
674,44.67856979,674,1.166666627,674,6.035714149,674,0,674,6.571428776,674,0,674,7.761904716,674,0,674,42.51190567,674,1.166666627,674,78.04762268,674,16.75,674,83.05952454,674,26.25,674,72.11904907,674,10.66666698
675,44.15476227,675,1.25,675,6.035714149,675,0,675,6.571428776,675,0,675,7.785714149,675,0,675,42.48809433,675,1.416666627,675,78.04762268,675,16.75,675,83.05952454,675,26.25,675,72.11904907,675,10.66666698
676,45,676,1.166666627,676,6.035714149,676,0,676,6.571428776,676,0,676,7.714285851,676,0,676,42.25,676,0.833333313,676,78.04762268,676,16.75,676,83.05952454,676,26.25,676,72.11904907,676,10.66666698
677,44.63095093,677,0.833333313,677,6.309523582,677,0,677,6.571428776,677,0,677,7.654761791,677,0,677,41.69047546,677,1,677,78.04762268,677,16.75,677,83.05952454,677,26.25,677,72.11904907,677,10.66666698
678,45.01190567,678,1.25,678,6.309523582,678,0,678,6.571428776,678,0,678,7.714285851,678,0,678,41.6428566,678,0.916666687,678,78.04762268,678,16.75,678,83.05952454,678,26.25,678,72.11904907,678,10.66666698
679,44.67856979,679,1,679,6.035714149,679,0,679,6.571428776,679,0,679,7.690476418,679,0,679,40.41666794,679,1.083333373,679,78.04762268,679,16.75,679,83.05952454,679,26.25,679,72.11904907,679,10.66666698
680,44.79761887,680,1.166666627,680,6.035714149,680,0,680,6.571428776,680,0,680,7.702381134,680,0,680,41.67856979,680,0.916666687,680,74.20237732,680,11,680,82.91666412,680,26.33333397,680,74.95237732,680,12.5
681,44.70238113,681,1,681,6.309523582,681,0,681,6.571428776,681,0,681,7.642857075,681,0,681,40.8571434,681,0.75,681,74.20237732,681,11,681,82.91666412,681,26.33333397,681,74.95237732,681,12.5
682,44.27381134,682,0.75,682,6.309523582,682,0,682,6.571428776,682,0,682,7.714285851,682,0,682,41.63095093,682,0.916666687,682,74.20237732,682,11,682,82.91666412,682,26.33333397,682,74.95237732,682,12.5
683,44.27381134,683,1.083333373,683,6.309523582,683,0,683,6.571428776,683,0,683,7.678571224,683,0,683,42.3571434,683,1.25,683,74.20237732,683,11,683,82.91666412,683,26.33333397,683,74.95237732,683,12.5
684,46,684,0.75,684,6.309523582,684,0,684,6.571428776,684,0,684,7.678571224,684,0,684,42.36904907,684,1.833333373,684,74.20237732,684,11,684,82.91666412,684,26.33333397,684,74.95237732,684,12.5
685,45.94047546,685,0.75,685,6.309523582,685,0,685,6.440476418,685,0,685,7.642857075,685,0,685,42.57143021,685,1.416666627,685,74.20237732,685,11,685,82.91666412,685,26.33333397,685,74.95237732,685,12.5
686,45,686,0.75,686,6.035714149,686,0,686,6.440476418,686,0,686,7.714285851,686,0,686,42.01190567,686,1.416666627,686,74.20237732,686,11,686,82.91666412,686,26.33333397,686,74.95237732,686,12.5
687,44.65476227,687,1.166666627,687,6.035714149,687,0,687,6.202381134,687,0,687,7.797618866,687,0,687,41.40476227,687,0.916666687,687,74.20237732,687,11,687,82.91666412,687,26.33333397,687,74.95237732,687,12.5
688,44.11904907,688,0.583333313,688,6.035714149,688,0,688,6.440476418,688,0,688,7.642857075,688,0,688,41.55952454,688,0.666666687,688,74.20237732,688,11,688,82.91666412,688,26.33333397,688,74.95237732,688,12.5
689,44.42856979,689,0.333333343,689,6.035714149,689,0,689,6.440476418,689,0,689,7.678571224,689,0,689,41.82143021,689,1.166666627,689,74.20237732,689,11,689,82.91666412,689,26.33333397,689,74.95237732,689,12.5
690,44.6071434,690,0.916666687,690,6.035714149,690,0,690,6.440476418,690,0,690,7.702381134,690,0,690,41.57143021,690,1.083333373,690,73.19047546,690,9,690,81.90476227,690,24.75,690,73.29762268,690,10.41666698
691,44.29761887,691,1.083333373,691,6.035714149,691,0,691,6.476190567,691,0,691,7.761904716,691,0,691,42.40476227,691,1.166666627,691,73.19047546,691,9,691,81.90476227,691,24.75,691,73.29762268,691,10.41666698
692,44.91666794,692,0.75,692,6.035714149,692,0,692,6.5,692,0,692,7.761904716,692,0,692,42.34523773,692,0.916666687,692,73.19047546,692,9,692,81.90476227,692,24.75,692,73.29762268,692,10.41666698
693,44.67856979,693,1,693,6.035714149,693,0,693,6.5,693,0,693,7.738095284,693,0,693,42.36904907,693,0.666666687,693,73.19047546,693,9,693,81.90476227,693,24.75,693,73.29762268,693,10.41666698
694,43.83333206,694,1.083333373,694,6.035714149,694,0,694,6.5,694,0,694,7.690476418,694,0,694,41.52381134,694,0.666666687,694,73.19047546,694,9,694,81.90476227,694,24.75,694,73.29762268,694,10.41666698
695,44.65476227,695,1.166666627,695,6.035714149,695,0,695,6.5,695,0,695,7.797618866,695,0,695,41.11904907,695,0.166666672,695,73.19047546,695,9,695,81.90476227,695,24.75,695,73.29762268,695,10.41666698
696,44.79761887,696,1.166666627,696,6.035714149,696,0,696,6.5,696,0,696,7.654761791,696,0,696,41.3571434,696,0.833333313,696,73.19047546,696,9,696,81.90476227,696,24.75,696,73.29762268,696,10.41666698
697,44.45238113,697,1.083333373,697,6.035714149,697,0,697,6.5,697,0,697,7.726190567,697,0,697,41.88095093,697,1.333333373,697,73.19047546,697,9,697,81.90476227,697,24.75,697,73.29762268,697,10.41666698
698,44.42856979,698,1.416666627,698,6.035714149,698,0,698,6.5,698,0,698,7.785714149,698,0,698,41.95238113,698,1.333333373,698,73.19047546,698,9,698,81.90476227,698,24.75,698,73.29762268,698,10.41666698
699,45.2142868,699,1.583333373,699,6.035714149,699,0,699,6.5,699,0,699,7.857142925,699,0,699,41.66666794,699,1.5,699,73.19047546,699,9,699,81.90476227,699,24.75,699,73.29762268,699,10.41666698
700,45.22618866,700,1.666666627,700,6.035714149,700,0,700,6.5,700,0,700,7.773809433,700,0,700,41.86904907,700,0.75,700,75.2857132,700,12.25,700,83.15476227,700,27.41666603,700,77.07142639,700,16.16666603
701,45.3928566,701,1.416666627,701,6.035714149,701,0,701,6.5,701,0,701,7.869047642,701,0,701,42.20238113,701,1.75,701,75.2857132,701,12.25,701,83.15476227,701,27.41666603,701,77.07142639,701,16.16666603
702,45.09523773,702,1.416666627,702,6.035714149,702,0,702,6.5,702,0,702,7.714285851,702,0,702,42.16666794,702,1.416666627,702,75.2857132,702,12.25,702,83.15476227,702,27.41666603,702,77.07142639,702,16.16666603
703,43.88095093,703,1.25,703,6.035714149,703,0,703,6.261904716,703,0,703,7.630952358,703,0,703,42.8571434,703,1.25,703,75.2857132,703,12.25,703,83.15476227,703,27.41666603,703,77.07142639,703,16.16666603
704,44.34523773,704,1.083333373,704,6.035714149,704,0,704,6.5,704,0,704,7.535714149,704,0,704,42.51190567,704,0.583333313,704,75.2857132,704,12.25,704,83.15476227,704,27.41666603,704,77.07142639,704,16.16666603
705,43.98809433,705,1.083333373,705,6.035714149,705,0,705,6.5,705,0,705,7.75,705,0,705,42.5357132,705,0.75,705,75.2857132,705,12.25,705,83.15476227,705,27.41666603,705,77.07142639,705,16.16666603
706,43.95238113,706,1.416666627,706,6.035714149,706,0,706,6.5,706,0,706,7.726190567,706,0,706,42.2142868,706,0.833333313,706,75.2857132,706,12.25,706,83.15476227,706,27.41666603,706,77.07142639,706,16.16666603
707,43.45238113,707,1.083333373,707,6.035714149,707,0,707,6.535714149,707,0,707,7.785714149,707,0,707,41.7142868,707,1.083333373,707,75.2857132,707,12.25,707,83.15476227,707,27.41666603,707,77.07142639,707,16.16666603
708,43.02381134,708,0.833333313,708,6.035714149,708,0,708,6.535714149,708,0,708,7.797618866,708,0,708,41.77381134,708,0.916666687,708,75.2857132,708,12.25,708,83.15476227,708,27.41666603,708,77.07142639,708,16.16666603
709,43.3571434,709,0.666666687,709,6.035714149,709,0,709,6.535714149,709,0,709,7.714285851,709,0,709,41.9642868,709,0.916666687,709,75.2857132,709,12.25,709,83.15476227,709,27.41666603,709,77.07142639,709,16.16666603
710,43.69047546,710,1.333333373,710,6.035714149,710,0,710,6.535714149,710,0,710,7.869047642,710,0,710,41.41666794,710,0.666666687,710,76.90476227,710,15.83333302,710,83.41666412,710,27.75,710,73.80952454,710,11.41666698
711,44.57143021,711,1.5,711,6.035714149,711,0,711,3.940476179,711,0,711,7.726190567,711,0,711,41.59523773,711,0.25,711,76.90476227,711,15.83333302,711,83.41666412,711,27.75,711,73.80952454,711,11.41666698
712,44.70238113,712,1.5,712,6.035714149,712,0,712,6,712,0,712,7.75,712,0,712,41.63095093,712,0.833333313,712,76.90476227,712,15.83333302,712,83.41666412,712,27.75,712,73.80952454,712,11.41666698
713,44.91666794,713,1.25,713,6.035714149,713,0,713,5.083333492,713,0,713,7.726190567,713,0,713,41.5357132,713,0.916666687,713,76.90476227,713,15.83333302,713,83.41666412,713,27.75,713,73.80952454,713,11.41666698
714,45.1071434,714,1.583333373,714,6.035714149,714,0,714,6.119047642,714,0,714,7.892857075,714,0,714,41.44047546,714,0.833333313,714,76.90476227,714,15.83333302,714,83.41666412,714,27.75,714,73.80952454,714,11.41666698
715,44.91666794,715,1.583333373,715,6.035714149,715,0,715,6.119047642,715,0,715,7.738095284,715,0,715,41.77381134,715,0.5,715,76.90476227,715,15.83333302,715,83.41666412,715,27.75,715,73.80952454,715,11.41666698
716,44.88095093,716,1.25,716,6.035714149,716,0,716,6.119047642,716,0,716,7.809523582,716,0,716,41.66666794,716,0.833333313,716,76.90476227,716,15.83333302,716,83.41666412,716,27.75,716,73.80952454,716,11.41666698
717,44.9642868,717,0.75,717,6.035714149,717,0,717,6.535714149,717,0,717,7.726190567,717,0,717,41.72618866,717,0.833333313,717,76.90476227,717,15.83333302,717,83.41666412,717,27.75,717,73.80952454,717,11.41666698
718,43.84523773,718,1.083333373,718,6.035714149,718,0,718,6.119047642,718,0,718,7.785714149,718,0,718,40.92856979,718,0.916666687,718,76.90476227,718,15.83333302,718,83.41666412,718,27.75,718,73.80952454,718,11.41666698
719,45.38095093,719,1.5,719,6.035714149,719,0,719,6.119047642,719,0,719,7.809523582,719,0,719,41.0357132,719,1.166666627,719,76.90476227,719,15.83333302,719,83.41666412,719,27.75,719,73.80952454,719,11.41666698
720,44.1428566,720,1.416666627,720,6.035714149,720,0,720,6.142857075,720,0,720,7.928571224,720,0,720,41.13095093,720,1.333333373,720,76.59523773,720,15,720,81.57142639,720,24,720,76.42857361,720,15.16666698
721,44.51190567,721,1.166666627,721,6.035714149,721,0,721,6.119047642,721,0,721,7.797618866,721,0,721,41.38095093,721,1.333333373,721,76.59523773,721,15,721,81.57142639,721,24,721,76.42857361,721,15.16666698
722,45.91666794,722,1.333333373,722,6.035714149,722,0,722,6.119047642,722,0,722,7.726190567,722,0,722,41.67856979,722,1.5,722,76.59523773,722,15,722,81.57142639,722,24,722,76.42857361,722,15.16666698
723,46.17856979,723,1.583333373,723,6.035714149,723,0,723,6.119047642,723,0,723,7.761904716,723,0,723,41.98809433,723,1.416666627,723,76.59523773,723,15,723,81.57142639,723,24,723,76.42857361,723,15.16666698
724,45.9642868,724,1.666666627,724,6.035714149,724,0,724,6.5,724,0,724,7.690476418,724,0,724,42.44047546,724,0.916666687,724,76.59523773,724,15,724,81.57142639,724,24,724,76.42857361,724,15.16666698
725,44.9642868,725,1.666666627,725,6.035714149,725,0,725,6.5,725,0,725,7.726190567,725,0,725,41.48809433,725,1.25,725,76.59523773,725,15,725,81.57142639,725,24,725,76.42857361,725,15.16666698
726,44.9642868,726,1.166666627,726,6.035714149,726,0,726,6.5,726,0,726,7.785714149,726,0,726,41.1428566,726,0.75,726,76.59523773,726,15,726,81.57142639,726,24,726,76.42857361,726,15.16666698
727,44.42856979,727,1.25,727,6.035714149,727,0,727,6.5,727,0,727,7.821428776,727,0,727,40.91666794,727,1,727,76.59523773,727,15,727,81.57142639,727,24,727,76.42857361,727,15.16666698
728,44.6071434,728,1.583333373,728,6.035714149,728,0,728,6.5,728,0,728,7.904761791,728,0,728,41.4642868,728,1.083333373,728,76.59523773,728,15,728,81.57142639,728,24,728,76.42857361,728,15.16666698
729,44.13095093,729,1.166666627,729,6.035714149,729,0,729,6.535714149,729,0,729,7.964285851,729,0,729,41.38095093,729,0.75,729,76.59523773,729,15,729,81.57142639,729,24,729,76.42857361,729,15.16666698
730,44.42856979,730,1.5,730,6.035714149,730,0,730,6.535714149,730,0,730,7.892857075,730,0,730,41.41666794,730,1.25,730,74.66666412,730,12.41666698,730,82.88095093,730,25.75,730,77.45237732,730,15.75
731,45.42856979,731,2,731,6.035714149,731,0,731,6.5,731,0,731,7.821428776,731,0,731,41.94047546,731,1.75,731,74.66666412,731,12.41666698,731,82.88095093,731,25.75,731,77.45237732,731,15.75
732,44.97618866,732,1.416666627,732,6.035714149,732,0,732,6.119047642,732,0,732,7.761904716,732,0,732,42.02381134,732,1.333333373,732,74.66666412,732,12.41666698,732,82.88095093,732,25.75,732,77.45237732,732,15.75
733,45.0357132,733,0.916666687,733,6.035714149,733,0,733,6.119047642,733,0,733,7.666666508,733,0,733,41.34523773,733,0.916666687,733,74.66666412,733,12.41666698,733,82.88095093,733,25.75,733,77.45237732,733,15.75
734,45.07143021,734,0.666666687,734,6.035714149,734,0,734,6.488095284,734,0,734,7.833333492,734,0,734,41.17856979,734,0.75,734,74.66666412,734,12.41666698,734,82.88095093,734,25.75,734,77.45237732,734,15.75
735,44.57143021,735,1.083333373,735,6.035714149,735,0,735,6.571428776,735,0,735,7.797618866,735,0,735,41.2142868,735,0.666666687,735,74.66666412,735,12.41666698,735,82.88095093,735,25.75,735,77.45237732,735,15.75
736,45.17856979,736,1.25,736,6.035714149,736,0,736,6.535714149,736,0,736,7.773809433,736,0,736,40.9642868,736,1,736,74.66666412,736,12.41666698,736,82.88095093,736,25.75,736,77.45237732,736,15.75
737,45.55952454,737,0.916666687,737,6.035714149,737,0,737,6.535714149,737,0,737,7.880952358,737,0,737,41.1071434,737,1.166666627,737,74.66666412,737,12.41666698,737,82.88095093,737,25.75,737,77.45237732,737,15.75
738,45.45238113,738,1,738,6.035714149,738,0,738,6.535714149,738,0,738,7.785714149,738,0,738,41.83333206,738,1.166666627,738,74.66666412,738,12.41666698,738,82.88095093,738,25.75,738,77.45237732,738,15.75
739,45.40476227,739,1,739,6.035714149,739,0,739,6.535714149,739,0,739,7.952381134,739,0,739,41.16666794,739,1.5,739,74.66666412,739,12.41666698,739,82.88095093,739,25.75,739,77.45237732,739,15.75
740,45.22618866,740,1,740,6.035714149,740,0,740,6.535714149,740,0,740,7.964285851,740,0,740,41.34523773,740,1,740,74.2142868,740,12.75,740,82.64286041,740,25.41666603,740,74.08333588,740,12.66666698
741,44.8571434,741,1.25,741,6.035714149,741,0,741,6.535714149,741,0,741,7.940476418,741,0,741,41.8571434,741,1,741,74.2142868,741,12.75,741,82.64286041,741,25.41666603,741,74.08333588,741,12.66666698
742,45.19047546,742,1.416666627,742,6.035714149,742,0,742,6.535714149,742,0,742,7.880952358,742,0,742,41.8571434,742,1.5,742,74.2142868,742,12.75,742,82.64286041,742,25.41666603,742,74.08333588,742,12.66666698
743,44.79761887,743,1.583333373,743,6.035714149,743,0,743,6.535714149,743,0,743,7.916666508,743,0,743,42.29761887,743,1.833333373,743,74.2142868,743,12.75,743,82.64286041,743,25.41666603,743,74.08333588,743,12.66666698
744,45.3571434,744,1.833333373,744,6.035714149,744,0,744,6.535714149,744,0,744,7.892857075,744,0,744,43.4642868,744,1.333333373,744,74.2142868,744,12.75,744,82.64286041,744,25.41666603,744,74.08333588,744,12.66666698
745,45.6071434,745,1.333333373,745,6.035714149,745,0,745,6.535714149,745,0,745,7.928571224,745,0,745,43.1071434,745,1.25,745,74.2142868,745,12.75,745,82.64286041,745,25.41666603,745,74.08333588,745,12.66666698
746,44.8928566,746,1.25,746,6.035714149,746,0,746,6.535714149,746,0,746,7.880952358,746,0,746,43.73809433,746,1,746,74.2142868,746,12.75,746,82.64286041,746,25.41666603,746,74.08333588,746,12.66666698
747,45.92856979,747,1.5,747,6.035714149,747,0,747,6.535714149,747,0,747,7.833333492,747,0,747,42.9642868,747,1.083333373,747,74.2142868,747,12.75,747,82.64286041,747,25.41666603,747,74.08333588,747,12.66666698
748,44.79761887,748,1.083333373,748,6.035714149,748,0,748,6.535714149,748,0,748,7.821428776,748,0,748,43.22618866,748,0.833333313,748,74.2142868,748,12.75,748,82.64286041,748,25.41666603,748,74.08333588,748,12.66666698
749,45.77381134,749,1.083333373,749,6.035714149,749,0,749,6.535714149,749,0,749,7.952381134,749,0,749,43.02381134,749,0.666666687,749,74.2142868,749,12.75,749,82.64286041,749,25.41666603,749,74.08333588,749,12.66666698
750,44.34523773,750,1,750,6.035714149,750,0,750,6.535714149,750,0,750,7.857142925,750,0,750,42.79761887,750,0.583333313,750,79.15476227,750,21.16666603,750,81.40476227,750,24.25,750,79.92857361,750,20.58333397
751,43.9642868,751,1.5,751,6.035714149,751,0,751,6.535714149,751,0,751,7.904761791,751,0,751,43.15476227,751,0.833333313,751,79.15476227,751,21.16666603,751,81.40476227,751,24.25,751,79.92857361,751,20.58333397
752,43.2857132,752,1.166666627,752,6.035714149,752,0,752,6.535714149,752,0,752,7.857142925,752,0,752,42.90476227,752,1.083333373,752,79.15476227,752,21.16666603,752,81.40476227,752,24.25,752,79.92857361,752,20.58333397
753,43.51190567,753,1.333333373,753,6.035714149,753,0,753,6.535714149,753,0,753,7.940476418,753,0,753,42.7142868,753,1.416666627,753,79.15476227,753,21.16666603,753,81.40476227,753,24.25,753,79.92857361,753,20.58333397
754,43.8928566,754,1.25,754,6.035714149,754,0,754,6.535714149,754,0,754,7.892857075,754,0,754,42.82143021,754,1,754,79.15476227,754,21.16666603,754,81.40476227,754,24.25,754,79.92857361,754,20.58333397
755,43.83333206,755,1.25,755,6.035714149,755,0,755,6.571428776,755,0,755,7.916666508,755,0,755,42.72618866,755,1.833333373,755,79.15476227,755,21.16666603,755,81.40476227,755,24.25,755,79.92857361,755,20.58333397
756,44.84523773,756,1.416666627,756,6.035714149,756,0,756,6.571428776,756,0,756,7.833333492,756,0,756,42.04761887,756,1.166666627,756,79.15476227,756,21.16666603,756,81.40476227,756,24.25,756,79.92857361,756,20.58333397
757,45.01190567,757,1.25,757,6.035714149,757,0,757,6.535714149,757,0,757,7.833333492,757,0,757,41.82143021,757,1.25,757,79.15476227,757,21.16666603,757,81.40476227,757,24.25,757,79.92857361,757,20.58333397
758,44.47618866,758,1.416666627,758,6.035714149,758,0,758,6.369047642,758,0,758,7.892857075,758,0,758,42.15476227,758,1.166666627,758,79.15476227,758,21.16666603,758,81.40476227,758,24.25,758,79.92857361,758,20.58333397
759,44.6428566,759,1.416666627,759,6.035714149,759,0,759,6.369047642,759,0,759,7.797618866,759,0,759,41.7857132,759,1.083333373,759,79.15476227,759,21.16666603,759,81.40476227,759,24.25,759,79.92857361,759,20.58333397
760,44.15476227,760,1.333333373,760,6.035714149,760,0,760,6.369047642,760,0,760,7.785714149,760,0,760,41.84523773,760,1.166666627,760,77,760,16.83333397,760,81.82142639,760,24,760,77.44047546,760,17.33333397
761,43.77381134,761,1.166666627,761,6.035714149,761,0,761,6.535714149,761,0,761,7.845238209,761,0,761,41.5,761,0.666666687,761,77,761,16.83333397,761,81.82142639,761,24,761,77.44047546,761,17.33333397
762,44.76190567,762,1.416666627,762,6.035714149,762,0,762,6.202381134,762,0,762,7.833333492,762,0,762,41.5,762,0.583333313,762,77,762,16.83333397,762,81.82142639,762,24,762,77.44047546,762,17.33333397
763,44.54761887,763,1.333333373,763,6.035714149,763,0,763,6.369047642,763,0,763,7.892857075,763,0,763,41.95238113,763,0.666666687,763,77,763,16.83333397,763,81.82142639,763,24,763,77.44047546,763,17.33333397
764,44.41666794,764,1.583333373,764,6.035714149,764,0,764,6.369047642,764,0,764,7.845238209,764,0,764,41.08333206,764,0.666666687,764,77,764,16.83333397,764,81.82142639,764,24,764,77.44047546,764,17.33333397
765,44.25,765,1.416666627,765,6.035714149,765,0,765,6.369047642,765,0,765,7.821428776,765,0,765,41.15476227,765,1,765,77,765,16.83333397,765,81.82142639,765,24,765,77.44047546,765,17.33333397
766,44.30952454,766,1.916666627,766,6.035714149,766,0,766,6.369047642,766,0,766,7.75,766,0,766,42.1428566,766,1,766,77,766,16.83333397,766,81.82142639,766,24,766,77.44047546,766,17.33333397
767,44.44047546,767,1.416666627,767,6.035714149,767,0,767,6.369047642,767,0,767,7.761904716,767,0,767,41.52381134,767,0.916666687,767,77,767,16.83333397,767,81.82142639,767,24,767,77.44047546,767,17.33333397
768,44.3928566,768,1.25,768,6.035714149,768,0,768,6.369047642,768,0,768,7.821428776,768,0,768,41.1428566,768,0.75,768,77,768,16.83333397,768,81.82142639,768,24,768,77.44047546,768,17.33333397
769,44.26190567,769,1.166666627,769,6.035714149,769,0,769,6.369047642,769,0,769,7.940476418,769,0,769,41.17856979,769,0.833333313,769,77,769,16.83333397,769,81.82142639,769,24,769,77.44047546,769,17.33333397
770,43.94047546,770,1.166666627,770,6.035714149,770,0,770,6.369047642,770,0,770,7.869047642,770,0,770,41.94047546,770,1.25,770,76.59523773,770,16.16666603,770,82.29762268,770,24.83333397,770,76.97618866,770,16.5
771,44.40476227,771,1.166666627,771,6.035714149,771,0,771,6.369047642,771,0,771,7.940476418,771,0,771,41.22618866,771,0.5,771,76.59523773,771,16.16666603,771,82.29762268,771,24.83333397,771,76.97618866,771,16.5
772,44.26190567,772,1.416666627,772,6.035714149,772,0,772,6.369047642,772,0,772,7.833333492,772,0,772,41.9642868,772,1,772,76.59523773,772,16.16666603,772,82.29762268,772,24.83333397,772,76.97618866,772,16.5
773,44.32143021,773,1.416666627,773,6.035714149,773,0,773,6.369047642,773,0,773,7.940476418,773,0,773,41.61904907,773,0.75,773,76.59523773,773,16.16666603,773,82.29762268,773,24.83333397,773,76.97618866,773,16.5
774,43.91666794,774,1.25,774,6.035714149,774,0,774,6.369047642,774,0,774,7.821428776,774,0,774,41.86904907,774,0.916666687,774,76.59523773,774,16.16666603,774,82.29762268,774,24.83333397,774,76.97618866,774,16.5
775,45.17856979,775,1.083333373,775,6.035714149,775,0,775,6.369047642,775,0,775,7.809523582,775,0,775,41.7857132,775,0.75,775,76.59523773,775,16.16666603,775,82.29762268,775,24.83333397,775,76.97618866,775,16.5
776,43.59523773,776,0.916666687,776,6.035714149,776,0,776,6.369047642,776,0,776,7.833333492,776,0,776,42.05952454,776,1,776,76.59523773,776,16.16666603,776,82.29762268,776,24.83333397,776,76.97618866,776,16.5
777,44.79761887,777,1,777,6.035714149,777,0,777,6.369047642,777,0,777,7.809523582,777,0,777,42.29761887,777,0.5,777,76.59523773,777,16.16666603,777,82.29762268,777,24.83333397,777,76.97618866,777,16.5
778,45,778,1.416666627,778,6.035714149,778,0,778,6.369047642,778,0,778,7.845238209,778,0,778,41.29761887,778,0.75,778,76.59523773,778,16.16666603,778,82.29762268,778,24.83333397,778,76.97618866,778,16.5
779,45.05952454,779,1.833333373,779,6.035714149,779,0,779,6.369047642,779,0,779,7.869047642,779,0,779,41.97618866,779,0.5,779,76.59523773,779,16.16666603,779,82.29762268,779,24.83333397,779,76.97618866,779,16.5
780,44.52381134,780,1.333333373,780,6.035714149,780,0,780,6.369047642,780,0,780,7.809523582,780,0,780,41.79761887,780,0.333333343,780,74.38095093,780,11.41666698,780,78.7142868,780,17.83333397,780,74.76190186,780,13.66666698
781,44.2142868,781,1.416666627,781,6.035714149,781,0,781,6.369047642,781,0,781,7.928571224,781,0,781,41.77381134,781,0.25,781,74.38095093,781,11.41666698,781,78.7142868,781,17.83333397,781,74.76190186,781,13.66666698
782,44.27381134,782,1.333333373,782,6.035714149,782,0,782,6.369047642,782,0,782,7.773809433,782,0,782,42.08333206,782,0.583333313,782,74.38095093,782,11.41666698,782,78.7142868,782,17.83333397,782,74.76190186,782,13.66666698
783,44.41666794,783,1.333333373,783,6.035714149,783,0,783,6.369047642,783,0,783,7.809523582,783,0,783,43.2142868,783,0.75,783,74.38095093,783,11.41666698,783,78.7142868,783,17.83333397,783,74.76190186,783,13.66666698
784,44.72618866,784,1.25,784,6.035714149,784,0,784,6.369047642,784,0,784,7.797618866,784,0,784,42.2142868,784,0.916666687,784,74.38095093,784,11.41666698,784,78.7142868,784,17.83333397,784,74.76190186,784,13.66666698
785,44.33333206,785,1.166666627,785,6.035714149,785,0,785,6.369047642,785,0,785,7.869047642,785,0,785,42.69047546,785,1.166666627,785,74.38095093,785,11.41666698,785,78.7142868,785,17.83333397,785,74.76190186,785,13.66666698
786,44.32143021,786,1.666666627,786,6.035714149,786,0,786,6.369047642,786,0,786,7.821428776,786,0,786,42.22618866,786,0.916666687,786,74.38095093,786,11.41666698,786,78.7142868,786,17.83333397,786,74.76190186,786,13.66666698
787,44.5357132,787,1.5,787,6.035714149,787,0,787,6.369047642,787,0,787,7.869047642,787,0,787,42.1071434,787,1.166666627,787,74.38095093,787,11.41666698,787,78.7142868,787,17.83333397,787,74.76190186,787,13.66666698
788,45.11904907,788,1.666666627,788,6.035714149,788,0,788,6.369047642,788,0,788,7.845238209,788,0,788,42.0357132,788,1.25,788,74.38095093,788,11.41666698,788,78.7142868,788,17.83333397,788,74.76190186,788,13.66666698
789,44.65476227,789,1.166666627,789,6.035714149,789,0,789,6.369047642,789,0,789,7.940476418,789,0,789,41.79761887,789,0.583333313,789,74.38095093,789,11.41666698,789,78.7142868,789,17.83333397,789,74.76190186,789,13.66666698
790,43.75,790,1.083333373,790,6.035714149,790,0,790,6.369047642,790,0,790,7.928571224,790,0,790,42.45238113,790,0.833333313,790,74.73809814,790,14.08333302,790,81.30952454,790,24.25,790,75.67857361,790,14.5
791,44.09523773,791,1.25,791,6.035714149,791,0,791,6.369047642,791,0,791,7.928571224,791,0,791,42.17856979,791,1.166666627,791,74.73809814,791,14.08333302,791,81.30952454,791,24.25,791,75.67857361,791,14.5
792,43.8928566,792,1.25,792,6.035714149,792,0,792,6.369047642,792,0,792,7.952381134,792,0,792,42.52381134,792,1.083333373,792,74.73809814,792,14.08333302,792,81.30952454,792,24.25,792,75.67857361,792,14.5
793,44.55952454,793,1.416666627,793,6.035714149,793,0,793,6.369047642,793,0,793,7.940476418,793,0,793,41.67856979,793,1.333333373,793,74.73809814,793,14.08333302,793,81.30952454,793,24.25,793,75.67857361,793,14.5
794,44.69047546,794,1.416666627,794,6.035714149,794,0,794,6.369047642,794,0,794,7.976190567,794,0,794,42.26190567,794,1.166666627,794,74.73809814,794,14.08333302,794,81.30952454,794,24.25,794,75.67857361,794,14.5
795,44.47618866,795,1.416666627,795,6.035714149,795,0,795,6.369047642,795,0,795,7.964285851,795,0,795,42.54761887,795,0.916666687,795,74.73809814,795,14.08333302,795,81.30952454,795,24.25,795,75.67857361,795,14.5
796,44.59523773,796,1.25,796,6.035714149,796,0,796,6.369047642,796,0,796,7.952381134,796,0,796,42.66666794,796,1.166666627,796,74.73809814,796,14.08333302,796,81.30952454,796,24.25,796,75.67857361,796,14.5
797,43.98809433,797,1.333333373,797,6.035714149,797,0,797,6.369047642,797,0,797,7.928571224,797,0,797,43.0357132,797,0.666666687,797,74.73809814,797,14.08333302,797,81.30952454,797,24.25,797,75.67857361,797,14.5
798,44.34523773,798,1.25,798,6.035714149,798,0,798,6.369047642,798,0,798,7.916666508,798,0,798,42.63095093,798,0.916666687,798,74.73809814,798,14.08333302,798,81.30952454,798,24.25,798,75.67857361,798,14.5
799,42.94047546,799,1.25,799,6.035714149,799,0,799,6.369047642,799,0,799,8.047618866,799,0,799,42.58333206,799,1,799,74.73809814,799,14.08333302,799,81.30952454,799,24.25,799,75.67857361,799,14.5
800,42.3928566,800,1.083333373,800,6.035714149,800,0,800,6.369047642,800,0,800,8.047618866,800,0,800,42.63095093,800,1,800,75.40476227,800,14,800,79.76190186,800,19.66666603,800,75.23809814,800,14.83333302
801,42.86904907,801,1,801,6.035714149,801,0,801,6.369047642,801,0,801,8.035714149,801,0,801,42.7142868,801,1,801,75.40476227,801,14,801,79.76190186,801,19.66666603,801,75.23809814,801,14.83333302
802,42.58333206,802,1.166666627,802,6.035714149,802,0,802,6.369047642,802,0,802,8.023809433,802,0,802,43.48809433,802,1,802,75.40476227,802,14,802,79.76190186,802,19.66666603,802,75.23809814,802,14.83333302
803,43.16666794,803,1.333333373,803,6.035714149,803,0,803,6.369047642,803,0,803,7.845238209,803,0,803,43,803,0.583333313,803,75.40476227,803,14,803,79.76190186,803,19.66666603,803,75.23809814,803,14.83333302
804,43.23809433,804,1.166666627,804,6.035714149,804,0,804,6.369047642,804,0,804,8.059523582,804,0,804,43.04761887,804,0.916666687,804,75.40476227,804,14,804,79.76190186,804,19.66666603,804,75.23809814,804,14.83333302
805,43.44047546,805,0.75,805,6.035714149,805,0,805,6.369047642,805,0,805,8,805,0,805,42.84523773,805,1,805,75.40476227,805,14,805,79.76190186,805,19.66666603,805,75.23809814,805,14.83333302
806,42.5,806,1.25,806,6.035714149,806,0,806,6.535714149,806,0,806,8.059523582,806,0,806,42.88095093,806,0.666666687,806,75.40476227,806,14,806,79.76190186,806,19.66666603,806,75.23809814,806,14.83333302
807,44.45238113,807,1.416666627,807,6.035714149,807,0,807,6.035714149,807,0,807,8.071428299,807,0,807,42.45238113,807,0.75,807,75.40476227,807,14,807,79.76190186,807,19.66666603,807,75.23809814,807,14.83333302
808,44.17856979,808,1.25,808,6.035714149,808,0,808,6.702381134,808,0,808,7.952381134,808,0,808,42.76190567,808,1,808,75.40476227,808,14,808,79.76190186,808,19.66666603,808,75.23809814,808,14.83333302
809,43.42856979,809,1.166666627,809,6.035714149,809,0,809,6.535714149,809,0,809,7.904761791,809,0,809,43.0357132,809,0.916666687,809,75.40476227,809,14,809,79.76190186,809,19.66666603,809,75.23809814,809,14.83333302
810,43.05952454,810,1.25,810,6.035714149,810,0,810,6.535714149,810,0,810,8.059523582,810,0,810,42.7142868,810,0.583333313,810,78.79762268,810,19.25,810,80.90476227,810,22.91666603,810,77.80952454,810,17.16666603
811,44.42856979,811,1.083333373,811,6.035714149,811,0,811,6.535714149,811,0,811,7.892857075,811,0,811,42.33333206,811,1.25,811,78.79762268,811,19.25,811,80.90476227,811,22.91666603,811,77.80952454,811,17.16666603
812,44.3571434,812,1,812,6.035714149,812,0,812,6.5,812,0,812,7.988095284,812,0,812,42.19047546,812,0.833333313,812,78.79762268,812,19.25,812,80.90476227,812,22.91666603,812,77.80952454,812,17.16666603
813,44.2142868,813,1.5,813,6.035714149,813,0,813,6.690476418,813,0,813,7.869047642,813,0,813,42.01190567,813,0.75,813,78.79762268,813,19.25,813,80.90476227,813,22.91666603,813,77.80952454,813,17.16666603
814,44.41666794,814,0.75,814,6.035714149,814,0,814,6.690476418,814,0,814,7.785714149,814,0,814,41.65476227,814,0.75,814,78.79762268,814,19.25,814,80.90476227,814,22.91666603,814,77.80952454,814,17.16666603
815,44.57143021,815,1.083333373,815,6.035714149,815,0,815,6.261904716,815,0,815,7.857142925,815,0,815,41.77381134,815,0.666666687,815,78.79762268,815,19.25,815,80.90476227,815,22.91666603,815,77.80952454,815,17.16666603
816,44.02381134,816,1.333333373,816,6.035714149,816,0,816,6.142857075,816,0,816,7.916666508,816,0,816,40.77381134,816,0.5,816,78.79762268,816,19.25,816,80.90476227,816,22.91666603,816,77.80952454,816,17.16666603
817,43.47618866,817,1.25,817,6.035714149,817,0,817,6.535714149,817,0,817,7.845238209,817,0,817,41.6071434,817,1.166666627,817,78.79762268,817,19.25,817,80.90476227,817,22.91666603,817,77.80952454,817,17.16666603
818,43.54761887,818,1.916666627,818,6.035714149,818,0,818,6.535714149,818,0,818,7.964285851,818,0,818,42.33333206,818,0.833333313,818,78.79762268,818,19.25,818,80.90476227,818,22.91666603,818,77.80952454,818,17.16666603
819,43.4642868,819,1.5,819,6.035714149,819,0,819,6.369047642,819,0,819,7.880952358,819,0,819,42.30952454,819,1.083333373,819,78.79762268,819,19.25,819,80.90476227,819,22.91666603,819,77.80952454,819,17.16666603
820,43.19047546,820,1.5,820,6.035714149,820,0,820,6.369047642,820,0,820,7.785714149,820,0,820,42.8928566,820,0.666666687,820,80.27381134,820,19.83333397,820,77.69047546,820,16.41666603,820,79.08333588,820,19.75
821,44.0357132,821,1.5,821,6.035714149,821,0,821,6.369047642,821,0,821,7.845238209,821,0,821,42.55952454,821,0.833333313,821,80.27381134,821,19.83333397,821,77.69047546,821,16.41666603,821,79.08333588,821,19.75
822,44.40476227,822,1.25,822,6.035714149,822,0,822,6.369047642,822,0,822,7.821428776,822,0,822,42.3928566,822,0.666666687,822,80.27381134,822,19.83333397,822,77.69047546,822,16.41666603,822,79.08333588,822,19.75
823,45.26190567,823,1.5,823,6.035714149,823,0,823,6.369047642,823,0,823,7.892857075,823,0,823,42.30952454,823,0.666666687,823,80.27381134,823,19.83333397,823,77.69047546,823,16.41666603,823,79.08333588,823,19.75
824,44.19047546,824,1.166666627,824,6.035714149,824,0,824,6.369047642,824,0,824,7.928571224,824,0,824,42.76190567,824,0.75,824,80.27381134,824,19.83333397,824,77.69047546,824,16.41666603,824,79.08333588,824,19.75
825,44.91666794,825,1.333333373,825,6.035714149,825,0,825,6.369047642,825,0,825,7.952381134,825,0,825,42.26190567,825,1.083333373,825,80.27381134,825,19.83333397,825,77.69047546,825,16.41666603,825,79.08333588,825,19.75
826,45.65476227,826,1.25,826,6.035714149,826,0,826,6.369047642,826,0,826,7.916666508,826,0,826,42.01190567,826,0.75,826,80.27381134,826,19.83333397,826,77.69047546,826,16.41666603,826,79.08333588,826,19.75
827,44.33333206,827,1,827,6.035714149,827,0,827,6.369047642,827,0,827,7.976190567,827,0,827,41.90476227,827,0.833333313,827,80.27381134,827,19.83333397,827,77.69047546,827,16.41666603,827,79.08333588,827,19.75
828,44.5357132,828,1.083333373,828,6.035714149,828,0,828,6.369047642,828,0,828,7.904761791,828,0,828,42.11904907,828,0.916666687,828,80.27381134,828,19.83333397,828,77.69047546,828,16.41666603,828,79.08333588,828,19.75
829,43.79761887,829,0.916666687,829,6.035714149,829,0,829,6.369047642,829,0,829,7.904761791,829,0,829,41.94047546,829,0.5,829,80.27381134,829,19.83333397,829,77.69047546,829,16.41666603,829,79.08333588,829,19.75
830,44.36904907,830,1.333333373,830,6.035714149,830,0,830,6.369047642,830,0,830,8.011904716,830,0,830,42.02381134,830,0.833333313,830,78.69047546,830,17.75,830,80.07142639,830,20.33333397,830,80.89286041,830,22.58333397
831,44,831,1.083333373,831,6.035714149,831,0,831,6.369047642,831,0,831,7.976190567,831,0,831,42.34523773,831,1,831,78.69047546,831,17.75,831,80.07142639,831,20.33333397,831,80.89286041,831,22.58333397
832,44.6428566,832,1.25,832,6.035714149,832,0,832,6.369047642,832,0,832,7.928571224,832,0,832,42.34523773,832,0.5,832,78.69047546,832,17.75,832,80.07142639,832,20.33333397,832,80.89286041,832,22.58333397
833,44.07143021,833,1.083333373,833,6.035714149,833,0,833,6.369047642,833,0,833,7.773809433,833,0,833,42.6071434,833,0.833333313,833,78.69047546,833,17.75,833,80.07142639,833,20.33333397,833,80.89286041,833,22.58333397
834,44.73809433,834,1,834,6.035714149,834,0,834,6.369047642,834,0,834,7.964285851,834,0,834,42.3928566,834,0.75,834,78.69047546,834,17.75,834,80.07142639,834,20.33333397,834,80.89286041,834,22.58333397
835,44.6071434,835,1.333333373,835,6.035714149,835,0,835,6.571428776,835,0,835,7.797618866,835,0,835,40.88095093,835,1.166666627,835,78.69047546,835,17.75,835,80.07142639,835,20.33333397,835,80.89286041,835,22.58333397
836,44.11904907,836,1.083333373,836,6.035714149,836,0,836,6.571428776,836,0,836,7.797618866,836,0,836,41.26190567,836,1,836,78.69047546,836,17.75,836,80.07142639,836,20.33333397,836,80.89286041,836,22.58333397
837,43.48809433,837,0.916666687,837,6.035714149,837,0,837,6.571428776,837,0,837,7.857142925,837,0,837,41.02381134,837,1,837,78.69047546,837,17.75,837,80.07142639,837,20.33333397,837,80.89286041,837,22.58333397
838,43.86904907,838,0.416666657,838,6.035714149,838,0,838,6.571428776,838,0,838,7.916666508,838,0,838,40.80952454,838,0.75,838,78.69047546,838,17.75,838,80.07142639,838,20.33333397,838,80.89286041,838,22.58333397
839,43.90476227,839,0.916666687,839,6.035714149,839,0,839,6.571428776,839,0,839,7.857142925,839,0,839,40.57143021,839,1.25,839,78.69047546,839,17.75,839,80.07142639,839,20.33333397,839,80.89286041,839,22.58333397
840,44.48809433,840,0.75,840,6.035714149,840,0,840,6.571428776,840,0,840,7.857142925,840,0,840,40.91666794,840,1.083333373,840,74.7142868,840,12.41666698,840,73.91666412,840,10.91666698,840,81.4642868,840,22.5
841,44.57143021,841,0.916666687,841,6.035714149,841,0,841,6.571428776,841,0,841,7.869047642,841,0,841,40.6428566,841,1.25,841,74.7142868,841,12.41666698,841,73.91666412,841,10.91666698,841,81.4642868,841,22.5
842,44.88095093,842,0.75,842,6.035714149,842,0,842,6.571428776,842,0,842,7.964285851,842,0,842,40.36904907,842,0.75,842,74.7142868,842,12.41666698,842,73.91666412,842,10.91666698,842,81.4642868,842,22.5
843,44.84523773,843,0.583333313,843,6.035714149,843,0,843,6.571428776,843,0,843,7.880952358,843,0,843,40.76190567,843,1.083333373,843,74.7142868,843,12.41666698,843,73.91666412,843,10.91666698,843,81.4642868,843,22.5
844,44.07143021,844,0.833333313,844,6.035714149,844,0,844,6.571428776,844,0,844,7.928571224,844,0,844,41.25,844,1.25,844,74.7142868,844,12.41666698,844,73.91666412,844,10.91666698,844,81.4642868,844,22.5
845,44.1428566,845,0.75,845,6.035714149,845,0,845,6.571428776,845,0,845,7.976190567,845,0,845,40.82143021,845,1.083333373,845,74.7142868,845,12.41666698,845,73.91666412,845,10.91666698,845,81.4642868,845,22.5
846,43.88095093,846,0.916666687,846,6.035714149,846,0,846,6.571428776,846,0,846,7.952381134,846,0,846,42,846,1.083333373,846,74.7142868,846,12.41666698,846,73.91666412,846,10.91666698,846,81.4642868,846,22.5
847,43.67856979,847,0.75,847,6.035714149,847,0,847,6.571428776,847,0,847,7.952381134,847,0,847,42.41666794,847,0.75,847,74.7142868,847,12.41666698,847,73.91666412,847,10.91666698,847,81.4642868,847,22.5
848,44.02381134,848,0.75,848,6.035714149,848,0,848,6.571428776,848,0,848,7.964285851,848,0,848,41.94047546,848,1,848,74.7142868,848,12.41666698,848,73.91666412,848,10.91666698,848,81.4642868,848,22.5
849,43.65476227,849,0.916666687,849,6.035714149,849,0,849,6.571428776,849,0,849,7.892857075,849,0,849,41.27381134,849,1.083333373,849,74.7142868,849,12.41666698,849,73.91666412,849,10.91666698,849,81.4642868,849,22.5
850,42.59523773,850,1.25,850,6.035714149,850,0,850,6.571428776,850,0,850,7.916666508,850,0,850,41.94047546,850,0.75,850,76.79762268,850,13.83333302,850,76.29762268,850,14.58333302,850,81.75,850,22.75
851,43.02381134,851,1.25,851,6.035714149,851,0,851,6.571428776,851,0,851,7.857142925,851,0,851,40.86904907,851,1,851,76.79762268,851,13.83333302,851,76.29762268,851,14.58333302,851,81.75,851,22.75
852,43.04761887,852,1.083333373,852,6.035714149,852,0,852,6.571428776,852,0,852,7.845238209,852,0,852,40.98809433,852,1,852,76.79762268,852,13.83333302,852,76.29762268,852,14.58333302,852,81.75,852,22.75
853,43.13095093,853,0.666666687,853,6.035714149,853,0,853,6.571428776,853,0,853,7.988095284,853,0,853,41.51190567,853,1.166666627,853,76.79762268,853,13.83333302,853,76.29762268,853,14.58333302,853,81.75,853,22.75
854,43.2142868,854,1.083333373,854,6.035714149,854,0,854,6.571428776,854,0,854,7.916666508,854,0,854,41.34523773,854,1.25,854,76.79762268,854,13.83333302,854,76.29762268,854,14.58333302,854,81.75,854,22.75
855,42.69047546,855,1.083333373,855,6.035714149,855,0,855,6.571428776,855,0,855,7.833333492,855,0,855,40.90476227,855,0.75,855,76.79762268,855,13.83333302,855,76.29762268,855,14.58333302,855,81.75,855,22.75
856,42.7857132,856,1.333333373,856,6.035714149,856,0,856,6.571428776,856,0,856,7.916666508,856,0,856,40.79761887,856,1,856,76.79762268,856,13.83333302,856,76.29762268,856,14.58333302,856,81.75,856,22.75
857,43.13095093,857,1.25,857,6.035714149,857,0,857,6.369047642,857,0,857,8.011904716,857,0,857,41.23809433,857,0.666666687,857,76.79762268,857,13.83333302,857,76.29762268,857,14.58333302,857,81.75,857,22.75
858,42.90476227,858,1,858,6.035714149,858,0,858,6.440476418,858,0,858,8.011904716,858,0,858,41.11904907,858,0.833333313,858,76.79762268,858,13.83333302,858,76.29762268,858,14.58333302,858,81.75,858,22.75
859,43,859,0.833333313,859,6.035714149,859,0,859,6.440476418,859,0,859,7.952381134,859,0,859,42.41666794,859,0.75,859,76.79762268,859,13.83333302,859,76.29762268,859,14.58333302,859,81.75,859,22.75
860,43.09523773,860,0.833333313,860,6.035714149,860,0,860,6.440476418,860,0,860,7.845238209,860,0,860,41.65476227,860,0.75,860,75.51190186,860,12.5,860,79.40476227,860,19.83333397,860,76.08333588,860,13.91666698
861,44.08333206,861,0.666666687,861,6.035714149,861,0,861,6.440476418,861,0,861,7.964285851,861,0,861,41.97618866,861,1,861,75.51190186,861,12.5,861,79.40476227,861,19.83333397,861,76.08333588,861,13.91666698
862,44.40476227,862,1.25,862,6.035714149,862,0,862,6.440476418,862,0,862,8.023809433,862,0,862,41.5,862,0.75,862,75.51190186,862,12.5,862,79.40476227,862,19.83333397,862,76.08333588,862,13.91666698
863,44.27381134,863,1.166666627,863,6.035714149,863,0,863,6.440476418,863,0,863,7.75,863,0,863,41.77381134,863,0.416666657,863,75.51190186,863,12.5,863,79.40476227,863,19.83333397,863,76.08333588,863,13.91666698
864,44.33333206,864,0.916666687,864,6.035714149,864,0,864,6.440476418,864,0,864,7.940476418,864,0,864,41.38095093,864,0.916666687,864,75.51190186,864,12.5,864,79.40476227,864,19.83333397,864,76.08333588,864,13.91666698
865,43.59523773,865,1.083333373,865,6.035714149,865,0,865,6.440476418,865,0,865,7.773809433,865,0,865,41.36904907,865,1,865,75.51190186,865,12.5,865,79.40476227,865,19.83333397,865,76.08333588,865,13.91666698
866,42.73809433,866,1.083333373,866,6.035714149,866,0,866,6.440476418,866,0,866,7.892857075,866,0,866,41.4642868,866,0.916666687,866,75.51190186,866,12.5,866,79.40476227,866,19.83333397,866,76.08333588,866,13.91666698
867,43.25,867,0.833333313,867,6.035714149,867,0,867,6.440476418,867,0,867,7.940476418,867,0,867,41.33333206,867,0.583333313,867,75.51190186,867,12.5,867,79.40476227,867,19.83333397,867,76.08333588,867,13.91666698
868,43.54761887,868,0.666666687,868,6.035714149,868,0,868,6.440476418,868,0,868,7.797618866,868,0,868,41.6428566,868,0.75,868,75.51190186,868,12.5,868,79.40476227,868,19.83333397,868,76.08333588,868,13.91666698
869,42.86904907,869,0.666666687,869,6.035714149,869,0,869,6.440476418,869,0,869,7.809523582,869,0,869,41.73809433,869,0.666666687,869,75.51190186,869,12.5,869,79.40476227,869,19.83333397,869,76.08333588,869,13.91666698
870,43.6428566,870,0.916666687,870,6.035714149,870,0,870,6.440476418,870,0,870,7.761904716,870,0,870,41.86904907,870,0.916666687,870,76.22618866,870,13.25,870,77.38095093,870,16.41666603,870,76.97618866,870,16.08333397
871,44.33333206,871,0.833333313,871,6.035714149,871,0,871,6.440476418,871,0,871,7.833333492,871,0,871,41.6071434,871,1.166666627,871,76.22618866,871,13.25,871,77.38095093,871,16.41666603,871,76.97618866,871,16.08333397
872,44.20238113,872,0.666666687,872,6.035714149,872,0,872,6.035714149,872,0,872,7.904761791,872,0,872,42.11904907,872,1,872,76.22618866,872,13.25,872,77.38095093,872,16.41666603,872,76.97618866,872,16.08333397
873,44.20238113,873,1.416666627,873,6.035714149,873,0,873,6.035714149,873,0,873,7.833333492,873,0,873,41.98809433,873,1,873,76.22618866,873,13.25,873,77.38095093,873,16.41666603,873,76.97618866,873,16.08333397
874,43.36904907,874,0.583333313,874,6.035714149,874,0,874,6.035714149,874,0,874,7.904761791,874,0,874,42.45238113,874,0.833333313,874,76.22618866,874,13.25,874,77.38095093,874,16.41666603,874,76.97618866,874,16.08333397
875,43.3928566,875,0.666666687,875,6.035714149,875,0,875,6.035714149,875,0,875,7.892857075,875,0,875,42.88095093,875,0.75,875,76.22618866,875,13.25,875,77.38095093,875,16.41666603,875,76.97618866,875,16.08333397
876,44.32143021,876,1,876,6.035714149,876,0,876,6.035714149,876,0,876,7.952381134,876,0,876,42.23809433,876,1.416666627,876,76.22618866,876,13.25,876,77.38095093,876,16.41666603,876,76.97618866,876,16.08333397
877,43.86904907,877,0.75,877,6.035714149,877,0,877,6.035714149,877,0,877,7.845238209,877,0,877,42.41666794,877,1,877,76.22618866,877,13.25,877,77.38095093,877,16.41666603,877,76.97618866,877,16.08333397
878,43.4642868,878,0.666666687,878,6.035714149,878,0,878,6.035714149,878,0,878,7.833333492,878,0,878,42,878,1.083333373,878,76.22618866,878,13.25,878,77.38095093,878,16.41666603,878,76.97618866,878,16.08333397
879,43.17856979,879,0.75,879,6.035714149,879,0,879,6.035714149,879,0,879,7.892857075,879,0,879,42.61904907,879,0.583333313,879,76.22618866,879,13.25,879,77.38095093,879,16.41666603,879,76.97618866,879,16.08333397
880,43.63095093,880,1.083333373,880,6.035714149,880,0,880,6.035714149,880,0,880,7.773809433,880,0,880,42.13095093,880,0.833333313,880,72.36904907,880,10.33333302,880,70.09523773,880,6.916666508,880,75.9642868,880,15.83333302
881,43.80952454,881,0.75,881,6.035714149,881,0,881,6.035714149,881,0,881,7.940476418,881,0,881,42.32143021,881,0.833333313,881,72.36904907,881,10.33333302,881,70.09523773,881,6.916666508,881,75.9642868,881,15.83333302
882,43.42856979,882,1.083333373,882,6.035714149,882,0,882,6.035714149,882,0,882,7.869047642,882,0,882,42.41666794,882,0.916666687,882,72.36904907,882,10.33333302,882,70.09523773,882,6.916666508,882,75.9642868,882,15.83333302
883,44.02381134,883,1.083333373,883,6.035714149,883,0,883,6.035714149,883,0,883,7.916666508,883,0,883,41.79761887,883,0.583333313,883,72.36904907,883,10.33333302,883,70.09523773,883,6.916666508,883,75.9642868,883,15.83333302
884,44.75,884,1,884,6.035714149,884,0,884,6.035714149,884,0,884,7.809523582,884,0,884,41.65476227,884,0.75,884,72.36904907,884,10.33333302,884,70.09523773,884,6.916666508,884,75.9642868,884,15.83333302
885,44.7142868,885,1,885,6.035714149,885,0,885,6.035714149,885,0,885,7.833333492,885,0,885,42.32143021,885,0.916666687,885,72.36904907,885,10.33333302,885,70.09523773,885,6.916666508,885,75.9642868,885,15.83333302
886,44.3571434,886,1,886,6.035714149,886,0,886,6.035714149,886,0,886,7.821428776,886,0,886,41.95238113,886,1.333333373,886,72.36904907,886,10.33333302,886,70.09523773,886,6.916666508,886,75.9642868,886,15.83333302
887,43.22618866,887,1,887,6.035714149,887,0,887,6.035714149,887,0,887,7.904761791,887,0,887,42.11904907,887,0.916666687,887,72.36904907,887,10.33333302,887,70.09523773,887,6.916666508,887,75.9642868,887,15.83333302
888,42.8571434,888,0.833333313,888,6.035714149,888,0,888,6.035714149,888,0,888,7.857142925,888,0,888,42.08333206,888,1,888,72.36904907,888,10.33333302,888,70.09523773,888,6.916666508,888,75.9642868,888,15.83333302
889,42.94047546,889,0.583333313,889,6.035714149,889,0,889,6.035714149,889,0,889,7.904761791,889,0,889,42.3571434,889,1.166666627,889,72.36904907,889,10.33333302,889,70.09523773,889,6.916666508,889,75.9642868,889,15.83333302
890,44.1071434,890,0.833333313,890,6.035714149,890,0,890,6.035714149,890,0,890,7.928571224,890,0,890,42.4642868,890,1.166666627,890,75.70237732,890,14.41666698,890,76.70237732,890,15.08333302,890,77.07142639,890,16.58333397
891,44.20238113,891,0.833333313,891,6.035714149,891,0,891,6.035714149,891,0,891,7.928571224,891,0,891,42.82143021,891,0.75,891,75.70237732,891,14.41666698,891,76.70237732,891,15.08333302,891,77.07142639,891,16.58333397
892,44.0357132,892,1.083333373,892,6.035714149,892,0,892,6.035714149,892,0,892,7.928571224,892,0,892,42.13095093,892,0.916666687,892,75.70237732,892,14.41666698,892,76.70237732,892,15.08333302,892,77.07142639,892,16.58333397
893,43.44047546,893,0.666666687,893,6.035714149,893,0,893,6.440476418,893,0,893,7.785714149,893,0,893,42.07143021,893,0.916666687,893,75.70237732,893,14.41666698,893,76.70237732,893,15.08333302,893,77.07142639,893,16.58333397
894,43.70238113,894,1.333333373,894,6.035714149,894,0,894,6.440476418,894,0,894,7.761904716,894,0,894,42.11904907,894,0.916666687,894,75.70237732,894,14.41666698,894,76.70237732,894,15.08333302,894,77.07142639,894,16.58333397
895,44.13095093,895,0.833333313,895,6.035714149,895,0,895,6.440476418,895,0,895,7.809523582,895,0,895,42.05952454,895,1.083333373,895,75.70237732,895,14.41666698,895,76.70237732,895,15.08333302,895,77.07142639,895,16.58333397
896,43.5357132,896,1.25,896,6.035714149,896,0,896,6.440476418,896,0,896,7.726190567,896,0,896,41.92856979,896,0.916666687,896,75.70237732,896,14.41666698,896,76.70237732,896,15.08333302,896,77.07142639,896,16.58333397
897,43.33333206,897,1,897,6.035714149,897,0,897,6.440476418,897,0,897,7.75,897,0,897,41.41666794,897,0.833333313,897,75.70237732,897,14.41666698,897,76.70237732,897,15.08333302,897,77.07142639,897,16.58333397
898,43.72618866,898,1,898,6.035714149,898,0,898,6.440476418,898,0,898,7.690476418,898,0,898,41.76190567,898,0.833333313,898,75.70237732,898,14.41666698,898,76.70237732,898,15.08333302,898,77.07142639,898,16.58333397
899,43.72618866,899,1,899,6.035714149,899,0,899,6.440476418,899,0,899,7.809523582,899,0,899,41.72618866,899,1.5,899,75.70237732,899,14.41666698,899,76.70237732,899,15.08333302,899,77.07142639,899,16.58333397
900,43.76190567,900,1.166666627,900,6.035714149,900,0,900,6.440476418,900,0,900,7.773809433,900,0,900,41.82143021,900,1,900,75.88095093,900,13.58333302,900,74.01190186,900,11.58333302,900,80.16666412,900,21.16666603
901,43.30952454,901,0.916666687,901,6.035714149,901,0,901,6.440476418,901,0,901,7.797618866,901,0,901,42.04761887,901,1.166666627,901,75.88095093,901,13.58333302,901,74.01190186,901,11.58333302,901,80.16666412,901,21.16666603
902,43.42856979,902,1.083333373,902,6.035714149,902,0,902,6.440476418,902,0,902,7.821428776,902,0,902,41.63095093,902,0.833333313,902,75.88095093,902,13.58333302,902,74.01190186,902,11.58333302,902,80.16666412,902,21.16666603
903,42.83333206,903,0.916666687,903,6.035714149,903,0,903,6.440476418,903,0,903,7.761904716,903,0,903,41.2857132,903,0.416666657,903,75.88095093,903,13.58333302,903,74.01190186,903,11.58333302,903,80.16666412,903,21.16666603
904,43.44047546,904,0.916666687,904,6.035714149,904,0,904,6.440476418,904,0,904,7.738095284,904,0,904,42.2142868,904,0.833333313,904,75.88095093,904,13.58333302,904,74.01190186,904,11.58333302,904,80.16666412,904,21.16666603
905,42.48809433,905,1.333333373,905,6.035714149,905,0,905,6.440476418,905,0,905,7.761904716,905,0,905,42.19047546,905,0.416666657,905,75.88095093,905,13.58333302,905,74.01190186,905,11.58333302,905,80.16666412,905,21.16666603
906,43.95238113,906,1.25,906,6.035714149,906,0,906,6.440476418,906,0,906,7.845238209,906,0,906,42.13095093,906,0.916666687,906,75.88095093,906,13.58333302,906,74.01190186,906,11.58333302,906,80.16666412,906,21.16666603
907,44.13095093,907,1.25,907,6.035714149,907,0,907,6.440476418,907,0,907,7.880952358,907,0,907,42.20238113,907,1.416666627,907,75.88095093,907,13.58333302,907,74.01190186,907,11.58333302,907,80.16666412,907,21.16666603
908,44.13095093,908,1.5,908,6.035714149,908,0,908,6.440476418,908,0,908,7.988095284,908,0,908,41.83333206,908,0.833333313,908,75.88095093,908,13.58333302,908,74.01190186,908,11.58333302,908,80.16666412,908,21.16666603
909,44.4642868,909,1.583333373,909,6.035714149,909,0,909,6.440476418,909,0,909,8,909,0,909,41.3571434,909,1.166666627,909,75.88095093,909,13.58333302,909,74.01190186,909,11.58333302,909,80.16666412,909,21.16666603
910,44.01190567,910,2.166666746,910,6.035714149,910,0,910,6.440476418,910,0,910,7.797618866,910,0,910,41.59523773,910,0.75,910,76.30952454,910,15,910,71.66666412,910,9.25,910,80.27381134,910,22.41666603
911,43.97618866,911,1.833333373,911,6.035714149,911,0,911,6.440476418,911,0,911,7.892857075,911,0,911,41.34523773,911,0.75,911,76.30952454,911,15,911,71.66666412,911,9.25,911,80.27381134,911,22.41666603
912,43.07143021,912,1.416666627,912,6.035714149,912,0,912,6.440476418,912,0,912,8.035714149,912,0,912,40.95238113,912,0.916666687,912,76.30952454,912,15,912,71.66666412,912,9.25,912,80.27381134,912,22.41666603
913,43.34523773,913,1.25,913,6.035714149,913,0,913,6.440476418,913,0,913,7.964285851,913,0,913,40.44047546,913,1.166666627,913,76.30952454,913,15,913,71.66666412,913,9.25,913,80.27381134,913,22.41666603
914,43.77381134,914,1.083333373,914,6.035714149,914,0,914,6.440476418,914,0,914,7.964285851,914,0,914,41.1428566,914,0.916666687,914,76.30952454,914,15,914,71.66666412,914,9.25,914,80.27381134,914,22.41666603
915,44.19047546,915,1,915,6.035714149,915,0,915,6.440476418,915,0,915,7.940476418,915,0,915,41.04761887,915,0.916666687,915,76.30952454,915,15,915,71.66666412,915,9.25,915,80.27381134,915,22.41666603
916,43.91666794,916,1.666666627,916,6.035714149,916,0,916,6.440476418,916,0,916,7.880952358,916,0,916,41.44047546,916,0.75,916,76.30952454,916,15,916,71.66666412,916,9.25,916,80.27381134,916,22.41666603
917,44.76190567,917,1.833333373,917,6.035714149,917,0,917,6.440476418,917,0,917,7.892857075,917,0,917,40.95238113,917,0.5,917,76.30952454,917,15,917,71.66666412,917,9.25,917,80.27381134,917,22.41666603
918,44.75,918,1.75,918,6.035714149,918,0,918,6.440476418,918,0,918,7.857142925,918,0,918,41.84523773,918,1.083333373,918,76.30952454,918,15,918,71.66666412,918,9.25,918,80.27381134,918,22.41666603
919,44.3571434,919,2,919,6.035714149,919,0,919,6.440476418,919,0,919,7.976190567,919,0,919,42.26190567,919,0.75,919,76.30952454,919,15,919,71.66666412,919,9.25,919,80.27381134,919,22.41666603
920,43.25,920,1.416666627,920,6.035714149,920,0,920,6.440476418,920,0,920,7.940476418,920,0,920,41.8571434,920,0.833333313,920,76.32142639,920,14.58333302,920,77.40476227,920,16.5,920,80.89286041,920,22.58333397
921,43.22618866,921,1.666666627,921,6.035714149,921,0,921,6.440476418,921,0,921,8,921,0,921,41.73809433,921,0.916666687,921,76.32142639,921,14.58333302,921,77.40476227,921,16.5,921,80.89286041,921,22.58333397
922,42.38095093,922,1.583333373,922,6.035714149,922,0,922,6.440476418,922,0,922,8.047618866,922,0,922,42.29761887,922,1,922,76.32142639,922,14.58333302,922,77.40476227,922,16.5,922,80.89286041,922,22.58333397
923,43.2857132,923,1.333333373,923,6.035714149,923,0,923,6.440476418,923,0,923,7.952381134,923,0,923,42.17856979,923,1,923,76.32142639,923,14.58333302,923,77.40476227,923,16.5,923,80.89286041,923,22.58333397
924,42.41666794,924,1.166666627,924,6.035714149,924,0,924,6.440476418,924,0,924,7.964285851,924,0,924,42.32143021,924,1.25,924,76.32142639,924,14.58333302,924,77.40476227,924,16.5,924,80.89286041,924,22.58333397
925,43.07143021,925,0.916666687,925,6.035714149,925,0,925,6.440476418,925,0,925,7.726190567,925,0,925,42.41666794,925,1.416666627,925,76.32142639,925,14.58333302,925,77.40476227,925,16.5,925,80.89286041,925,22.58333397
926,43.2857132,926,1,926,6.035714149,926,0,926,6.440476418,926,0,926,7.845238209,926,0,926,42.26190567,926,1,926,76.32142639,926,14.58333302,926,77.40476227,926,16.5,926,80.89286041,926,22.58333397
927,43.23809433,927,1.083333373,927,6.035714149,927,0,927,6.440476418,927,0,927,7.869047642,927,0,927,42.41666794,927,1.25,927,76.32142639,927,14.58333302,927,77.40476227,927,16.5,927,80.89286041,927,22.58333397
928,43.6071434,928,1.166666627,928,6.035714149,928,0,928,6.440476418,928,0,928,7.809523582,928,0,928,42.84523773,928,1,928,76.32142639,928,14.58333302,928,77.40476227,928,16.5,928,80.89286041,928,22.58333397
929,44.76190567,929,1.25,929,6.035714149,929,0,929,6.440476418,929,0,929,7.928571224,929,0,929,42.40476227,929,0.75,929,76.32142639,929,14.58333302,929,77.40476227,929,16.5,929,80.89286041,929,22.58333397
930,44.07143021,930,1.083333373,930,6.035714149,930,0,930,6.440476418,930,0,930,7.833333492,930,0,930,41.8571434,930,0.5,930,77.7857132,930,16,930,76.89286041,930,15.58333302,930,81.97618866,930,24
931,43.84523773,931,0.916666687,931,6.035714149,931,0,931,6.440476418,931,0,931,7.892857075,931,0,931,42.20238113,931,0.583333313,931,77.7857132,931,16,931,76.89286041,931,15.58333302,931,81.97618866,931,24
932,44.9642868,932,1.5,932,6.035714149,932,0,932,6.440476418,932,0,932,7.940476418,932,0,932,42.16666794,932,0.666666687,932,77.7857132,932,16,932,76.89286041,932,15.58333302,932,81.97618866,932,24
933,44.1428566,933,1.25,933,6.035714149,933,0,933,6.440476418,933,0,933,8.011904716,933,0,933,42.0357132,933,1.5,933,77.7857132,933,16,933,76.89286041,933,15.58333302,933,81.97618866,933,24
934,44.27381134,934,1.5,934,6.035714149,934,0,934,6.440476418,934,0,934,7.952381134,934,0,934,42.0357132,934,1,934,77.7857132,934,16,934,76.89286041,934,15.58333302,934,81.97618866,934,24
935,44.05952454,935,1.083333373,935,6.035714149,935,0,935,6.440476418,935,0,935,7.976190567,935,0,935,42.54761887,935,0.583333313,935,77.7857132,935,16,935,76.89286041,935,15.58333302,935,81.97618866,935,24
936,45.01190567,936,1.083333373,936,6.035714149,936,0,936,6.440476418,936,0,936,7.904761791,936,0,936,42.41666794,936,1,936,77.7857132,936,16,936,76.89286041,936,15.58333302,936,81.97618866,936,24
937,45.73809433,937,1.916666627,937,6.035714149,937,0,937,6.440476418,937,0,937,7.833333492,937,0,937,42.07143021,937,0.75,937,77.7857132,937,16,937,76.89286041,937,15.58333302,937,81.97618866,937,24
938,44.1071434,938,1.583333373,938,6.035714149,938,0,938,6.440476418,938,0,938,7.809523582,938,0,938,42.66666794,938,0.833333313,938,77.7857132,938,16,938,76.89286041,938,15.58333302,938,81.97618866,938,24
939,44.36904907,939,1.25,939,6.035714149,939,0,939,6.440476418,939,0,939,7.952381134,939,0,939,42.40476227,939,0.916666687,939,77.7857132,939,16,939,76.89286041,939,15.58333302,939,81.97618866,939,24
940,44.5,940,1.583333373,940,6.035714149,940,0,940,6.440476418,940,0,940,7.976190567,940,0,940,42.01190567,940,0.916666687,940,76.64286041,940,15.75,940,69.98809814,940,6.25,940,79.9642868,940,19.91666603
941,44.66666794,941,1.416666627,941,6.035714149,941,0,941,6.440476418,941,0,941,7.964285851,941,0,941,41.75,941,0.666666687,941,76.64286041,941,15.75,941,69.98809814,941,6.25,941,79.9642868,941,19.91666603
942,44.3928566,942,1.583333373,942,6.035714149,942,0,942,6.440476418,942,0,942,7.976190567,942,0,942,42.3571434,942,1,942,76.64286041,942,15.75,942,69.98809814,942,6.25,942,79.9642868,942,19.91666603
943,44.30952454,943,1.25,943,6.035714149,943,0,943,6.440476418,943,0,943,7.904761791,943,0,943,41.80952454,943,0.833333313,943,76.64286041,943,15.75,943,69.98809814,943,6.25,943,79.9642868,943,19.91666603
944,44.6428566,944,1.416666627,944,6.035714149,944,0,944,6.571428776,944,0,944,7.904761791,944,0,944,42.13095093,944,1.25,944,76.64286041,944,15.75,944,69.98809814,944,6.25,944,79.9642868,944,19.91666603
945,44.92856979,945,1.25,945,6.035714149,945,0,945,6.571428776,945,0,945,7.857142925,945,0,945,42.13095093,945,0.75,945,76.64286041,945,15.75,945,69.98809814,945,6.25,945,79.9642868,945,19.91666603
946,44.55952454,946,1.333333373,946,6.035714149,946,0,946,6.571428776,946,0,946,7.845238209,946,0,946,42,946,1.166666627,946,76.64286041,946,15.75,946,69.98809814,946,6.25,946,79.9642868,946,19.91666603
947,44.57143021,947,1.166666627,947,6.035714149,947,0,947,6.571428776,947,0,947,7.857142925,947,0,947,42,947,1.416666627,947,76.64286041,947,15.75,947,69.98809814,947,6.25,947,79.9642868,947,19.91666603
948,44.90476227,948,0.833333313,948,6.035714149,948,0,948,6.571428776,948,0,948,7.797618866,948,0,948,41.90476227,948,0.75,948,76.64286041,948,15.75,948,69.98809814,948,6.25,948,79.9642868,948,19.91666603
949,44.75,949,1.083333373,949,6.035714149,949,0,949,6.571428776,949,0,949,7.940476418,949,0,949,42.6428566,949,1.333333373,949,76.64286041,949,15.75,949,69.98809814,949,6.25,949,79.9642868,949,19.91666603
950,44.54761887,950,1.083333373,950,6.035714149,950,0,950,6.035714149,950,0,950,8.023809433,950,0,950,41.76190567,950,1.25,950,73.70237732,950,11.5,950,75.83333588,950,14.16666698,950,79.65476227,950,20.66666603
951,44.04761887,951,1,951,6.035714149,951,0,951,6.035714149,951,0,951,7.940476418,951,0,951,42.20238113,951,0.916666687,951,73.70237732,951,11.5,951,75.83333588,951,14.16666698,951,79.65476227,951,20.66666603
952,44.01190567,952,1.75,952,6.035714149,952,0,952,6.035714149,952,0,952,7.928571224,952,0,952,41.97618866,952,0.833333313,952,73.70237732,952,11.5,952,75.83333588,952,14.16666698,952,79.65476227,952,20.66666603
953,43.34523773,953,1.166666627,953,6.035714149,953,0,953,6.035714149,953,0,953,7.916666508,953,0,953,42.67856979,953,0.416666657,953,73.70237732,953,11.5,953,75.83333588,953,14.16666698,953,79.65476227,953,20.66666603
954,45.19047546,954,1.166666627,954,6.035714149,954,0,954,6.035714149,954,0,954,7.892857075,954,0,954,42.32143021,954,0.666666687,954,73.70237732,954,11.5,954,75.83333588,954,14.16666698,954,79.65476227,954,20.66666603
955,44.2142868,955,1.166666627,955,6.035714149,955,0,955,6.035714149,955,0,955,7.976190567,955,0,955,41.59523773,955,0.916666687,955,73.70237732,955,11.5,955,75.83333588,955,14.16666698,955,79.65476227,955,20.66666603
956,44.48809433,956,1.416666627,956,6.035714149,956,0,956,6.035714149,956,0,956,7.928571224,956,0,956,41.70238113,956,0.5,956,73.70237732,956,11.5,956,75.83333588,956,14.16666698,956,79.65476227,956,20.66666603
957,43.47618866,957,1.833333373,957,6.035714149,957,0,957,6.035714149,957,0,957,7.916666508,957,0,957,42.7142868,957,0.916666687,957,73.70237732,957,11.5,957,75.83333588,957,14.16666698,957,79.65476227,957,20.66666603
958,45,958,1.666666627,958,6.035714149,958,0,958,6.035714149,958,0,958,7.833333492,958,0,958,42.23809433,958,0.833333313,958,73.70237732,958,11.5,958,75.83333588,958,14.16666698,958,79.65476227,958,20.66666603
959,45.02381134,959,1.666666627,959,6.035714149,959,0,959,6.035714149,959,0,959,7.892857075,959,0,959,41.98809433,959,0.416666657,959,73.70237732,959,11.5,959,75.83333588,959,14.16666698,959,79.65476227,959,20.66666603
960,43.11904907,960,1.25,960,6.035714149,960,0,960,6.035714149,960,0,960,7.928571224,960,0,960,42.58333206,960,0.75,960,76.63095093,960,15.5,960,75.73809814,960,14.58333302,960,79.4642868,960,20.16666603
961,44.25,961,1.583333373,961,6.035714149,961,0,961,6.035714149,961,0,961,7.869047642,961,0,961,42.16666794,961,0.916666687,961,76.63095093,961,15.5,961,75.73809814,961,14.58333302,961,79.4642868,961,20.16666603
962,44.07143021,962,1.333333373,962,6.035714149,962,0,962,6.428571224,962,0,962,7.833333492,962,0,962,42.8571434,962,1,962,76.63095093,962,15.5,962,75.73809814,962,14.58333302,962,79.4642868,962,20.16666603
963,44.2142868,963,1.333333373,963,6.035714149,963,0,963,6.440476418,963,0,963,7.869047642,963,0,963,42.59523773,963,0.916666687,963,76.63095093,963,15.5,963,75.73809814,963,14.58333302,963,79.4642868,963,20.16666603
964,43.22618866,964,1.333333373,964,6.035714149,964,0,964,6.035714149,964,0,964,7.892857075,964,0,964,42.84523773,964,0.916666687,964,76.63095093,964,15.5,964,75.73809814,964,14.58333302,964,79.4642868,964,20.16666603
965,43.88095093,965,0.833333313,965,6.035714149,965,0,965,5.119047642,965,0,965,7.857142925,965,0,965,42.66666794,965,0.833333313,965,76.63095093,965,15.5,965,75.73809814,965,14.58333302,965,79.4642868,965,20.16666603
966,44.88095093,966,0.916666687,966,6.035714149,966,0,966,6.035714149,966,0,966,7.880952358,966,0,966,42.15476227,966,0.75,966,76.63095093,966,15.5,966,75.73809814,966,14.58333302,966,79.4642868,966,20.16666603
967,44.38095093,967,0.833333313,967,6.035714149,967,0,967,6.035714149,967,0,967,7.880952358,967,0,967,42.26190567,967,1.25,967,76.63095093,967,15.5,967,75.73809814,967,14.58333302,967,79.4642868,967,20.16666603
968,44.27381134,968,1.25,968,6.035714149,968,0,968,6.571428776,968,0,968,7.869047642,968,0,968,42.2857132,968,1.083333373,968,76.63095093,968,15.5,968,75.73809814,968,14.58333302,968,79.4642868,968,20.16666603
969,44.45238113,969,1,969,6.035714149,969,0,969,6.571428776,969,0,969,7.940476418,969,0,969,41.84523773,969,0.833333313,969,76.63095093,969,15.5,969,75.73809814,969,14.58333302,969,79.4642868,969,20.16666603
970,43.86904907,970,1.166666627,970,6.035714149,970,0,970,6.571428776,970,0,970,7.845238209,970,0,970,42.33333206,970,1,970,74.42857361,970,12.83333302,970,70.55952454,970,8.5,970,76.64286041,970,15.25
971,44.09523773,971,1,971,6.035714149,971,0,971,6.571428776,971,0,971,7.904761791,971,0,971,42.40476227,971,1,971,74.42857361,971,12.83333302,971,70.55952454,971,8.5,971,76.64286041,971,15.25
972,43.36904907,972,0.833333313,972,6.035714149,972,0,972,6.571428776,972,0,972,7.928571224,972,0,972,41.47618866,972,1.083333373,972,74.42857361,972,12.83333302,972,70.55952454,972,8.5,972,76.64286041,972,15.25
973,43.77381134,973,1,973,6.035714149,973,0,973,6.571428776,973,0,973,7.904761791,973,0,973,41.9642868,973,0.916666687,973,74.42857361,973,12.83333302,973,70.55952454,973,8.5,973,76.64286041,973,15.25
974,43.82143021,974,0.75,974,6.035714149,974,0,974,6.571428776,974,0,974,8,974,0,974,41.15476227,974,1.083333373,974,74.42857361,974,12.83333302,974,70.55952454,974,8.5,974,76.64286041,974,15.25
975,43.65476227,975,1.333333373,975,6.035714149,975,0,975,6.571428776,975,0,975,7.976190567,975,0,975,41.16666794,975,1.416666627,975,74.42857361,975,12.83333302,975,70.55952454,975,8.5,975,76.64286041,975,15.25
976,43.8928566,976,1.25,976,6.035714149,976,0,976,6.571428776,976,0,976,7.892857075,976,0,976,41.38095093,976,1.166666627,976,74.42857361,976,12.83333302,976,70.55952454,976,8.5,976,76.64286041,976,15.25
977,43.41666794,977,1,977,6.035714149,977,0,977,6.571428776,977,0,977,7.928571224,977,0,977,41.5,977,1.333333373,977,74.42857361,977,12.83333302,977,70.55952454,977,8.5,977,76.64286041,977,15.25
978,42.7142868,978,1,978,6.035714149,978,0,978,6.571428776,978,0,978,8.059523582,978,0,978,41.59523773,978,1.166666627,978,74.42857361,978,12.83333302,978,70.55952454,978,8.5,978,76.64286041,978,15.25
979,43.76190567,979,1.416666627,979,6.035714149,979,0,979,6.571428776,979,0,979,7.916666508,979,0,979,41.97618866,979,0.75,979,74.42857361,979,12.83333302,979,70.55952454,979,8.5,979,76.64286041,979,15.25
980,43.05952454,980,1.5,980,6.035714149,980,0,980,6.571428776,980,0,980,8.047618866,980,0,980,42.2142868,980,0.416666657,980,69.40476227,980,7.25,980,75.48809814,980,14.41666698,980,77.05952454,980,16.41666603
981,43.88095093,981,1.333333373,981,6.035714149,981,0,981,6.011904716,981,0,981,8.011904716,981,0,981,42.75,981,1,981,69.40476227,981,7.25,981,75.48809814,981,14.41666698,981,77.05952454,981,16.41666603
982,43.63095093,982,1.083333373,982,6.035714149,982,0,982,6.571428776,982,0,982,8.047618866,982,0,982,42.11904907,982,0.75,982,69.40476227,982,7.25,982,75.48809814,982,14.41666698,982,77.05952454,982,16.41666603
983,43.17856979,983,0.916666687,983,6.035714149,983,0,983,6.571428776,983,0,983,7.988095284,983,0,983,42.16666794,983,0.666666687,983,69.40476227,983,7.25,983,75.48809814,983,14.41666698,983,77.05952454,983,16.41666603
984,44.2857132,984,1.166666627,984,6.035714149,984,0,984,6.571428776,984,0,984,7.964285851,984,0,984,42.41666794,984,1.25,984,69.40476227,984,7.25,984,75.48809814,984,14.41666698,984,77.05952454,984,16.41666603
985,45.15476227,985,1.166666627,985,6.035714149,985,0,985,6.571428776,985,0,985,7.928571224,985,0,985,42.61904907,985,1.166666627,985,69.40476227,985,7.25,985,75.48809814,985,14.41666698,985,77.05952454,985,16.41666603
986,45.58333206,986,1.166666627,986,6.035714149,986,0,986,5.869047642,986,0,986,8.083333015,986,0,986,42.2857132,986,1.083333373,986,69.40476227,986,7.25,986,75.48809814,986,14.41666698,986,77.05952454,986,16.41666603
987,45.02381134,987,1.583333373,987,6.035714149,987,0,987,6.571428776,987,0,987,8.071428299,987,0,987,42.23809433,987,1.416666627,987,69.40476227,987,7.25,987,75.48809814,987,14.41666698,987,77.05952454,987,16.41666603
988,44.75,988,1.583333373,988,6.035714149,988,0,988,6.571428776,988,0,988,7.988095284,988,0,988,42.11904907,988,0.75,988,69.40476227,988,7.25,988,75.48809814,988,14.41666698,988,77.05952454,988,16.41666603
989,45.29761887,989,1.333333373,989,6.035714149,989,0,989,6.523809433,989,0,989,8,989,0,989,42.08333206,989,0.916666687,989,69.40476227,989,7.25,989,75.48809814,989,14.41666698,989,77.05952454,989,16.41666603
990,45.65476227,990,1.583333373,990,6.035714149,990,0,990,6.571428776,990,0,990,7.940476418,990,0,990,41.84523773,990,0.916666687,990,70.97618866,990,8.25,990,74.90476227,990,13.5,990,77.07142639,990,16
991,45.34523773,991,1.333333373,991,6.035714149,991,0,991,6.440476418,991,0,991,8.023809433,991,0,991,41.88095093,991,0.416666657,991,70.97618866,991,8.25,991,74.90476227,991,13.5,991,77.07142639,991,16
992,44.6428566,992,1.166666627,992,6.035714149,992,0,992,6.083333492,992,0,992,8.071428299,992,0,992,41.91666794,992,0.916666687,992,70.97618866,992,8.25,992,74.90476227,992,13.5,992,77.07142639,992,16
993,45.3571434,993,1.333333373,993,6.035714149,993,0,993,6.440476418,993,0,993,8.035714149,993,0,993,41.44047546,993,0.25,993,70.97618866,993,8.25,993,74.90476227,993,13.5,993,77.07142639,993,16
994,44.52381134,994,1.25,994,6.035714149,994,0,994,6.440476418,994,0,994,8.047618866,994,0,994,42.30952454,994,0.75,994,70.97618866,994,8.25,994,74.90476227,994,13.5,994,77.07142639,994,16
995,44.67856979,995,1.833333373,995,6.035714149,995,0,995,6.440476418,995,0,995,8.071428299,995,0,995,41.88095093,995,0.666666687,995,70.97618866,995,8.25,995,74.90476227,995,13.5,995,77.07142639,995,16
996,44.13095093,996,1.666666627,996,6.035714149,996,0,996,6.440476418,996,0,996,8.083333015,996,0,996,41.77381134,996,1.083333373,996,70.97618866,996,8.25,996,74.90476227,996,13.5,996,77.07142639,996,16
997,44.73809433,997,1.5,997,6.035714149,997,0,997,6.440476418,997,0,997,8.142857552,997,0,997,41.5,997,0.833333313,997,70.97618866,997,8.25,997,74.90476227,997,13.5,997,77.07142639,997,16
998,44.2142868,998,1.583333373,998,6.035714149,998,0,998,6.440476418,998,0,998,8.047618866,998,0,998,42.01190567,998,0.75,998,70.97618866,998,8.25,998,74.90476227,998,13.5,998,77.07142639,998,16
999,44.67856979,999,1.583333373,999,6.035714149,999,0,999,6.440476418,999,0,999,8.023809433,999,0,999,42.30952454,999,1,999,70.97618866,999,8.25,999,74.90476227,999,13.5,999,77.07142639,999,16

==> figures/HWF/training_curves.csv <==
MI,,,,RL,,,,MAPO,,,,NGS,,,,SSL,,,,Log,,,,Exp,,,,Linear,,,
sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,,sym acc,,cal acc,
Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value,Step,Value
173,32.8125,173,0,173,13.39285755,173,0,173,20.9821434,173,3.125,173,18.9732151,173,0,173,36.1607132,173,0,173,6.696428776,173,0,173,6.696428776,173,0,173,6.696428776,173,0
245,32.1428566,245,3.125,245,18.0803566,245,0,245,27.6785717,245,1.5625,245,17.1875,245,0,245,39.7321434,245,1.5625,245,13.39285755,245,3.125,245,17.6339283,245,1.5625,245,17.1875,245,1.5625
260,35.0446434,260,1.5625,260,18.3035717,260,0,260,25.8928566,260,0,260,15.625,260,1.5625,260,35.2678566,260,3.125,260,17.6339283,260,0,260,18.5267849,260,1.5625,260,19.8660717,260,0
403,39.7321434,403,0,403,15.84821415,403,0,403,30.3571434,403,3.125,403,16.2946434,403,3.125,403,43.0803566,403,1.5625,403,28.125,403,0,403,29.0178566,403,0,403,28.5714283,403,0
466,41.5178566,466,1.5625,466,15.40178585,466,0,466,21.6517849,466,4.6875,466,15.625,466,1.5625,466,47.0982132,466,3.125,466,23.4375,466,0,466,28.7946434,466,0,466,27.9017849,466,0
511,39.7321434,511,4.6875,511,20.7589283,511,1.5625,511,22.0982151,511,0,511,16.7410717,511,0,511,41.2946434,511,4.6875,511,30.1339283,511,3.125,511,31.25,511,3.125,511,31.4732151,511,3.125
557,39.0625,557,1.5625,557,17.4107151,557,0,557,19.8660717,557,0,557,14.95535755,557,1.5625,557,40.8482132,557,1.5625,557,33.0357132,557,0,557,33.92856979,557,1.5625,557,33.92856979,557,0
659,34.5982132,659,4.6875,659,14.95535755,659,0,659,24.3303566,659,3.125,659,18.3035717,659,1.5625,659,45.3125,659,1.5625,659,32.1428566,659,4.6875,659,32.8125,659,4.6875,659,31.9196434,659,4.6875
805,39.2857132,805,1.5625,805,14.95535755,805,0,805,24.7767849,805,1.5625,805,20.5357151,805,0,805,46.6517868,805,1.5625,805,44.4196434,805,0,805,44.86606979,805,1.5625,805,44.6428566,805,1.5625
1027,39.7321434,1027,1.5625,1027,15.84821415,1027,0,1027,23.2142849,1027,1.5625,1027,15.84821415,1027,3.125,1027,48.6607132,1027,0,1027,47.32143021,1027,0,1027,47.99106979,1027,0,1027,47.99106979,1027,0
1038,42.63393021,1038,0,1038,16.9642849,1038,0,1038,24.7767849,1038,12.5,1038,18.0803566,1038,4.6875,1038,55.5803566,1038,6.25,1038,36.38393021,1038,0,1038,36.38393021,1038,0,1038,35.7142868,1038,0
1133,44.6428566,1133,1.5625,1133,16.2946434,1133,3.125,1133,20.9821434,1133,7.8125,1133,15.1785717,1133,3.125,1133,53.57143021,1133,1.5625,1133,38.8392868,1133,1.5625,1133,38.8392868,1133,1.5625,1133,39.0625,1133,1.5625
1185,40.625,1185,3.125,1185,17.1875,1185,0,1185,22.3214283,1185,1.5625,1185,18.75,1185,4.6875,1185,46.875,1185,3.125,1185,36.38393021,1185,3.125,1185,36.1607132,1185,3.125,1185,35.7142868,1185,3.125
1272,42.63393021,1272,3.125,1272,16.0714283,1272,0,1272,24.7767849,1272,4.6875,1272,18.0803566,1272,4.6875,1272,45.5357132,1272,0,1272,39.50893021,1272,3.125,1272,39.50893021,1272,4.6875,1272,39.0625,1272,4.6875
1418,48.6607132,1418,1.5625,1418,16.7410717,1418,0,1418,22.7678566,1418,15.625,1418,19.8660717,1418,6.25,1418,61.1607132,1418,3.125,1418,36.38393021,1418,1.5625,1418,37.5,1418,1.5625,1418,36.1607132,1418,1.5625
1459,45.9821434,1459,4.6875,1459,15.625,1459,0,1459,24.3303566,1459,14.0625,1459,17.4107151,1459,6.25,1459,52.2321434,1459,7.8125,1459,40.4017868,1459,4.6875,1459,41.07143021,1459,4.6875,1459,38.8392868,1459,4.6875
1495,48.2142868,1495,0,1495,18.5267849,1495,1.5625,1495,25.6696434,1495,1.5625,1495,16.7410717,1495,6.25,1495,54.6875,1495,4.6875,1495,37.2767868,1495,0,1495,37.7232132,1495,0,1495,37.7232132,1495,0
1511,43.30356979,1511,0,1511,16.2946434,1511,0,1511,22.3214283,1511,18.75,1511,20.0892849,1511,4.6875,1511,61.38393021,1511,6.25,1511,37.05356979,1511,1.5625,1511,37.5,1511,1.5625,1511,36.8303566,1511,1.5625
1549,43.30356979,1549,4.6875,1549,16.5178566,1549,0,1549,22.3214283,1549,4.6875,1549,18.9732151,1549,3.125,1549,57.8125,1549,3.125,1549,36.8303566,1549,4.6875,1549,37.2767868,1549,4.6875,1549,36.8303566,1549,4.6875
1566,51.7857132,1566,0,1566,18.3035717,1566,1.5625,1566,21.875,1566,3.125,1566,17.6339283,1566,6.25,1566,65.4017868,1566,10.9375,1566,38.3928566,1566,0,1566,38.8392868,1566,0,1566,37.7232132,1566,0
1941,47.99106979,1941,4.6875,1941,19.8660717,1941,0,1941,22.9910717,1941,3.125,1941,18.5267849,1941,6.25,1941,57.8125,1941,3.125,1941,51.7857132,1941,1.5625,1941,51.7857132,1941,1.5625,1941,51.11606979,1941,6.25
1961,52.00893021,1961,3.125,1961,14.73214245,1961,0,1961,25.4464283,1961,0,1961,19.4196434,1961,15.625,1961,68.5267868,1961,9.375,1961,47.5446434,1961,1.5625,1961,46.6517868,1961,1.5625,1961,47.99106979,1961,1.5625
2437,51.11606979,2437,0,2437,15.625,2437,0,2437,22.0982151,2437,1.5625,2437,18.3035717,2437,14.0625,2437,66.07142639,2437,6.25,2437,41.9642868,2437,1.5625,2437,43.75,2437,1.5625,2437,43.75,2437,0
2442,50,2442,1.5625,2442,14.5089283,2442,0,2442,23.4375,2442,0,2442,21.4285717,2442,12.5,2442,66.9642868,2442,4.6875,2442,43.75,2442,1.5625,2442,46.42856979,2442,1.5625,2442,46.42856979,2442,1.5625
2463,47.32143021,2463,1.5625,2463,17.4107151,2463,0,2463,25,2463,18.75,2463,19.1964283,2463,15.625,2463,67.1875,2463,9.375,2463,41.2946434,2463,0,2463,44.6428566,2463,3.125,2463,45.0892868,2463,3.125
2504,52.67856979,2504,6.25,2504,17.1875,2504,0,2504,22.0982151,2504,3.125,2504,21.875,2504,10.9375,2504,59.375,2504,6.25,2504,47.5446434,2504,1.5625,2504,51.5625,2504,0,2504,50.44643021,2504,0
2578,55.80356979,2578,0,2578,17.4107151,2578,0,2578,23.8839283,2578,23.4375,2578,20.0892849,2578,10.9375,2578,63.61606979,2578,3.125,2578,45.5357132,2578,0,2578,46.2053566,2578,0,2578,48.4375,2578,1.5625
2685,43.0803566,2685,3.125,2685,16.2946434,2685,0,2685,23.2142849,2685,7.8125,2685,22.9910717,2685,15.625,2685,59.82143021,2685,3.125,2685,40.8482132,2685,3.125,2685,44.6428566,2685,3.125,2685,42.63393021,2685,4.6875
2694,58.0357132,2694,3.125,2694,19.1964283,2694,1.5625,2694,25.6696434,2694,4.6875,2694,20.7589283,2694,9.375,2694,64.2857132,2694,7.8125,2694,44.6428566,2694,0,2694,47.99106979,2694,0,2694,47.32143021,2694,3.125
2709,50.6696434,2709,0,2709,17.8571434,2709,0,2709,23.2142849,2709,1.5625,2709,20.9821434,2709,15.625,2709,72.32142639,2709,9.375,2709,43.9732132,2709,0,2709,48.88393021,2709,0,2709,46.2053566,2709,0
2718,51.11606979,2718,1.5625,2718,18.5267849,2718,1.5625,2718,23.8839283,2718,1.5625,2718,20.0892849,2718,15.625,2718,64.73213959,2718,4.6875,2718,39.2857132,2718,0,2718,45.3125,2718,3.125,2718,41.5178566,2718,0
2769,56.25,2769,3.125,2769,15.1785717,2769,0,2769,24.3303566,2769,1.5625,2769,18.9732151,2769,15.625,2769,65.625,2769,0,2769,45.5357132,2769,1.5625,2769,50,2769,3.125,2769,47.5446434,2769,3.125
3084,51.7857132,3084,1.5625,3084,15.625,3084,0,3084,24.7767849,3084,1.5625,3084,19.1964283,3084,17.1875,3084,71.42857361,3084,10.9375,3084,54.6875,3084,1.5625,3084,56.0267868,3084,1.5625,3084,58.7053566,3084,6.25
3106,47.99106979,3106,0,3106,17.4107151,3106,0,3106,23.6607151,3106,25,3106,21.2053566,3106,17.1875,3106,67.85713959,3106,9.375,3106,53.7946434,3106,1.5625,3106,53.57143021,3106,3.125,3106,58.0357132,3106,7.8125
3146,57.1428566,3146,1.5625,3146,15.40178585,3146,0,3146,23.6607151,3146,6.25,3146,20.0892849,3146,12.5,3146,68.9732132,3146,3.125,3146,55.13393021,3146,0,3146,55.3571434,3146,0,3146,58.0357132,3146,1.5625
3242,55.5803566,3242,3.125,3242,20.0892849,3242,4.6875,3242,19.8660717,3242,3.125,3242,18.5267849,3242,17.1875,3242,70.5357132,3242,9.375,3242,52.2321434,3242,3.125,3242,53.3482132,3242,3.125,3242,57.1428566,3242,7.8125
3266,57.8125,3266,1.5625,3266,17.1875,3266,0,3266,26.5625,3266,0,3266,20.7589283,3266,9.375,3266,71.42857361,3266,9.375,3266,54.6875,3266,0,3266,54.6875,3266,1.5625,3266,59.5982132,3266,3.125
3357,54.4642868,3357,0,3357,16.7410717,3357,0,3357,20.7589283,3357,0,3357,20.3125,3357,20.3125,3357,70.98213959,3357,7.8125,3357,50.2232132,3357,3.125,3357,51.5625,3357,3.125,3357,56.69643021,3357,0
3501,52.00893021,3501,3.125,3501,12.72321415,3501,0,3501,22.7678566,3501,14.0625,3501,24.7767849,3501,14.0625,3501,64.95536041,3501,4.6875,3501,55.13393021,3501,7.8125,3501,55.80356979,3501,3.125,3501,59.1517868,3501,6.25
3567,58.7053566,3567,6.25,3567,16.2946434,3567,0,3567,21.6517849,3567,1.5625,3567,18.3035717,3567,14.0625,3567,63.1696434,3567,3.125,3567,56.25,3567,3.125,3567,56.4732132,3567,4.6875,3567,60.2678566,3567,6.25
3601,52.00893021,3601,3.125,3601,17.6339283,3601,0,3601,27.0089283,3601,23.4375,3601,20.0892849,3601,12.5,3601,59.1517868,3601,3.125,3601,58.0357132,3601,0,3601,56.4732132,3601,0,3601,59.5982132,3601,1.5625
3617,55.5803566,3617,6.25,3617,15.625,3617,1.5625,3617,25.4464283,3617,9.375,3617,21.2053566,3617,20.3125,3617,64.95536041,3617,7.8125,3617,51.7857132,3617,1.5625,3617,53.57143021,3617,6.25,3617,58.25893021,3617,7.8125
3655,53.7946434,3655,0,3655,17.6339283,3655,1.5625,3655,25.4464283,3655,0,3655,18.3035717,3655,12.5,3655,65.8482132,3655,7.8125,3655,55.80356979,3655,0,3655,55.80356979,3655,1.5625,3655,60.9375,3655,3.125
3669,46.875,3669,1.5625,3669,18.5267849,3669,0,3669,22.7678566,3669,14.0625,3669,20.0892849,3669,15.625,3669,66.9642868,3669,4.6875,3669,58.25893021,3669,4.6875,3669,58.92856979,3669,4.6875,3669,63.1696434,3669,4.6875
3672,49.7767868,3672,0,3672,13.6160717,3672,1.5625,3672,23.4375,3672,18.75,3672,18.3035717,3672,9.375,3672,64.95536041,3672,4.6875,3672,53.125,3672,1.5625,3672,53.57143021,3672,0,3672,59.5982132,3672,0
3849,58.7053566,3849,6.25,3849,15.1785717,3849,1.5625,3849,24.1071434,3849,0,3849,19.6428566,3849,14.0625,3849,61.1607132,3849,7.8125,3849,52.00893021,3849,0,3849,55.80356979,3849,0,3849,53.3482132,3849,1.5625
3916,52.2321434,3916,4.6875,3916,15.1785717,3916,3.125,3916,24.3303566,3916,3.125,3916,20.7589283,3916,14.0625,3916,64.95536041,3916,1.5625,3916,62.7232132,3916,7.8125,3916,62.05356979,3916,6.25,3916,59.1517868,3916,6.25
4024,60.49106979,4024,3.125,4024,19.8660717,4024,3.125,4024,22.5446434,4024,0,4024,18.5267849,4024,15.625,4024,66.74107361,4024,7.8125,4024,62.2767868,4024,6.25,4024,61.6071434,4024,7.8125,4024,61.1607132,4024,1.5625
4110,57.1428566,4110,1.5625,4110,16.2946434,4110,0,4110,21.4285717,4110,3.125,4110,15.40178585,4110,10.9375,4110,72.76786041,4110,6.25,4110,62.5,4110,1.5625,4110,59.82143021,4110,1.5625,4110,60.7142868,4110,0
4122,51.3392868,4122,1.5625,4122,14.95535755,4122,0,4122,21.6517849,4122,0,4122,22.3214283,4122,23.4375,4122,69.64286041,4122,14.0625,4122,57.5892868,4122,4.6875,4122,56.9196434,4122,3.125,4122,58.7053566,4122,9.375
4182,56.0267868,4182,3.125,4182,13.83928585,4182,0,4182,18.75,4182,7.8125,4182,18.5267849,4182,18.75,4182,63.1696434,4182,3.125,4182,60.7142868,4182,4.6875,4182,58.7053566,4182,4.6875,4182,57.5892868,4182,4.6875
4193,51.11606979,4193,3.125,4193,18.0803566,4193,1.5625,4193,22.9910717,4193,10.9375,4193,20.3125,4193,17.1875,4193,62.7232132,4193,4.6875,4193,61.38393021,4193,6.25,4193,61.38393021,4193,3.125,4193,59.82143021,4193,4.6875
4228,59.5982132,4228,1.5625,4228,16.9642849,4228,3.125,4228,23.8839283,4228,1.5625,4228,22.0982151,4228,25,4228,63.8392868,4228,4.6875,4228,62.05356979,4228,4.6875,4228,60.0446434,4228,3.125,4228,59.82143021,4228,3.125
4319,58.4821434,4319,6.25,4319,16.5178566,4319,1.5625,4319,22.9910717,4319,1.5625,4319,18.9732151,4319,17.1875,4319,62.05356979,4319,6.25,4319,64.50892639,4319,7.8125,4319,61.6071434,4319,7.8125,4319,60.0446434,4319,4.6875
4329,52.67856979,4329,0,4329,14.5089283,4329,0,4329,23.6607151,4329,18.75,4329,17.4107151,4329,18.75,4329,64.0625,4329,7.8125,4329,61.6071434,4329,1.5625,4329,59.5982132,4329,1.5625,4329,58.7053566,4329,1.5625
4565,50.2232132,4565,1.5625,4565,17.6339283,4565,0,4565,20.5357151,4565,3.125,4565,23.6607151,4565,18.75,4565,64.95536041,4565,10.9375,4565,61.1607132,4565,3.125,4565,59.375,4565,6.25,4565,60.0446434,4565,1.5625
4833,48.6607132,4833,1.5625,4833,19.1964283,4833,0,4833,25.4464283,4833,6.25,4833,20.7589283,4833,17.1875,4833,54.4642868,4833,1.5625,4833,61.1607132,4833,4.6875,4833,58.92856979,4833,4.6875,4833,58.0357132,4833,3.125
5091,58.4821434,5091,4.6875,5091,18.5267849,5091,0,5091,22.5446434,5091,20.3125,5091,18.5267849,5091,15.625,5091,59.1517868,5091,3.125,5091,66.29463959,5091,3.125,5091,60.0446434,5091,3.125,5091,59.375,5091,1.5625
5137,53.125,5137,4.6875,5137,16.9642849,5137,1.5625,5137,24.3303566,5137,7.8125,5137,19.1964283,5137,17.1875,5137,58.7053566,5137,1.5625,5137,63.3928566,5137,3.125,5137,60.49106979,5137,1.5625,5137,60.0446434,5137,3.125
5188,55.13393021,5188,1.5625,5188,15.625,5188,1.5625,5188,20.5357151,5188,12.5,5188,20.0892849,5188,18.75,5188,60.2678566,5188,1.5625,5188,60.9375,5188,6.25,5188,59.375,5188,3.125,5188,58.7053566,5188,1.5625
5201,56.25,5201,0,5201,13.16964245,5201,1.5625,5201,22.0982151,5201,6.25,5201,21.2053566,5201,12.5,5201,54.9107132,5201,0,5201,66.07142639,5201,1.5625,5201,61.38393021,5201,0,5201,60.49106979,5201,0
5263,54.0178566,5263,6.25,5263,16.2946434,5263,0,5263,23.8839283,5263,1.5625,5263,19.8660717,5263,23.4375,5263,56.25,5263,4.6875,5263,64.50892639,5263,9.375,5263,62.2767868,5263,6.25,5263,61.8303566,5263,3.125
5296,53.57143021,5296,4.6875,5296,18.75,5296,3.125,5296,26.5625,5296,6.25,5296,19.1964283,5296,23.4375,5296,59.375,5296,6.25,5296,66.51786041,5296,9.375,5296,63.1696434,5296,6.25,5296,62.7232132,5296,6.25
5363,50.2232132,5363,0,5363,14.73214245,5363,1.5625,5363,21.875,5363,21.875,5363,17.8571434,5363,21.875,5363,64.50892639,5363,4.6875,5363,62.2767868,5363,1.5625,5363,59.375,5363,0,5363,59.82143021,5363,1.5625
5455,52.00893021,5455,3.125,5455,18.9732151,5455,1.5625,5455,23.8839283,5455,15.625,5455,20.9821434,5455,17.1875,5455,62.5,5455,4.6875,5455,64.50892639,5455,1.5625,5455,61.38393021,5455,0,5455,60.49106979,5455,0
5668,53.7946434,5668,4.6875,5668,17.8571434,5668,1.5625,5668,20.5357151,5668,4.6875,5668,19.1964283,5668,25,5668,62.2767868,5668,7.8125,5668,70.0892868,5668,4.6875,5668,67.63392639,5668,7.8125,5668,64.50892639,5668,4.6875
5833,50.8928566,5833,1.5625,5833,13.39285755,5833,0,5833,22.0982151,5833,18.75,5833,18.75,5833,23.4375,5833,55.80356979,5833,1.5625,5833,64.95536041,5833,1.5625,5833,63.8392868,5833,1.5625,5833,62.05356979,5833,3.125
5867,52.4553566,5867,1.5625,5867,19.1964283,5867,0,5867,23.8839283,5867,10.9375,5867,20.7589283,5867,21.875,5867,53.7946434,5867,1.5625,5867,62.7232132,5867,6.25,5867,65.17857361,5867,6.25,5867,64.50892639,5867,6.25
5880,59.375,5880,3.125,5880,15.625,5880,1.5625,5880,25,5880,15.625,5880,16.9642849,5880,18.75,5880,61.6071434,5880,0,5880,66.51786041,5880,3.125,5880,65.625,5880,3.125,5880,65.8482132,5880,4.6875
5982,58.92856979,5982,6.25,5982,18.9732151,5982,3.125,5982,22.0982151,5982,7.8125,5982,22.9910717,5982,14.0625,5982,64.2857132,5982,6.25,5982,63.8392868,5982,4.6875,5982,65.4017868,5982,4.6875,5982,64.0625,5982,3.125
5998,59.82143021,5998,3.125,5998,18.75,5998,1.5625,5998,22.9910717,5998,0,5998,18.0803566,5998,20.3125,5998,62.7232132,5998,9.375,5998,63.8392868,5998,4.6875,5998,64.2857132,5998,7.8125,5998,62.5,5998,7.8125
6054,55.5803566,6054,6.25,6054,18.9732151,6054,1.5625,6054,21.2053566,6054,18.75,6054,23.8839283,6054,21.875,6054,59.1517868,6054,3.125,6054,66.29463959,6054,7.8125,6054,65.4017868,6054,4.6875,6054,64.73213959,6054,6.25
6139,57.36606979,6139,4.6875,6139,17.4107151,6139,0,6139,23.8839283,6139,15.625,6139,22.3214283,6139,17.1875,6139,56.4732132,6139,4.6875,6139,65.4017868,6139,4.6875,6139,66.07142639,6139,6.25,6139,64.73213959,6139,3.125
6226,51.3392868,6226,0,6226,14.28571415,6226,0,6226,25.2232151,6226,25,6226,19.1964283,6226,15.625,6226,62.94643021,6226,7.8125,6226,62.7232132,6226,3.125,6226,63.61606979,6226,3.125,6226,64.2857132,6226,4.6875
6280,59.82143021,6280,6.25,6280,18.75,6280,4.6875,6280,23.4375,6280,0,6280,18.75,6280,21.875,6280,61.8303566,6280,6.25,6280,63.8392868,6280,4.6875,6280,64.2857132,6280,7.8125,6280,62.5,6280,7.8125
6335,60.2678566,6335,6.25,6335,13.39285755,6335,3.125,6335,24.1071434,6335,10.9375,6335,17.6339283,6335,17.1875,6335,57.1428566,6335,7.8125,6335,68.9732132,6335,7.8125,6335,70.0892868,6335,9.375,6335,68.5267868,6335,9.375
6370,56.69643021,6370,4.6875,6370,17.1875,6370,0,6370,23.2142849,6370,0,6370,20.3125,6370,25,6370,61.8303566,6370,6.25,6370,64.2857132,6370,4.6875,6370,64.0625,6370,1.5625,6370,63.61606979,6370,1.5625
6570,52.67856979,6570,3.125,6570,16.7410717,6570,0,6570,20.3125,6570,0,6570,17.4107151,6570,18.75,6570,52.2321434,6570,0,6570,63.3928566,6570,3.125,6570,62.7232132,6570,1.5625,6570,62.2767868,6570,4.6875
6731,54.9107132,6731,7.8125,6731,18.75,6731,0,6731,22.3214283,6731,4.6875,6731,20.5357151,6731,18.75,6731,51.11606979,6731,3.125,6731,60.7142868,6731,6.25,6731,58.92856979,6731,4.6875,6731,55.13393021,6731,3.125
6751,55.3571434,6751,4.6875,6751,16.7410717,6751,0,6751,21.6517849,6751,0,6751,21.875,6751,23.4375,6751,58.4821434,6751,3.125,6751,60.7142868,6751,1.5625,6751,59.1517868,6751,1.5625,6751,57.8125,6751,1.5625
6851,56.0267868,6851,6.25,6851,16.7410717,6851,1.5625,6851,25,6851,0,6851,20.5357151,6851,20.3125,6851,56.69643021,6851,1.5625,6851,61.1607132,6851,3.125,6851,58.7053566,6851,6.25,6851,56.69643021,6851,4.6875
6920,53.3482132,6920,4.6875,6920,18.5267849,6920,0,6920,29.2410717,6920,9.375,6920,23.8839283,6920,26.5625,6920,55.13393021,6920,3.125,6920,60.7142868,6920,4.6875,6920,59.1517868,6920,0,6920,56.9196434,6920,0
6992,52.4553566,6992,3.125,6992,16.5178566,6992,0,6992,25.6696434,6992,14.0625,6992,21.2053566,6992,23.4375,6992,51.3392868,6992,3.125,6992,61.8303566,6992,3.125,6992,58.92856979,6992,3.125,6992,55.3571434,6992,1.5625
7055,53.7946434,7055,3.125,7055,14.73214245,7055,0,7055,24.3303566,7055,21.875,7055,18.9732151,7055,25,7055,55.5803566,7055,1.5625,7055,59.1517868,7055,3.125,7055,59.82143021,7055,1.5625,7055,56.4732132,7055,1.5625
7254,50.8928566,7254,1.5625,7254,16.7410717,7254,1.5625,7254,25.6696434,7254,17.1875,7254,19.1964283,7254,31.25,7254,54.0178566,7254,4.6875,7254,58.92856979,7254,6.25,7254,56.4732132,7254,4.6875,7254,53.7946434,7254,1.5625
7437,57.5892868,7437,4.6875,7437,18.5267849,7437,0,7437,22.3214283,7437,31.25,7437,19.6428566,7437,20.3125,7437,53.7946434,7437,3.125,7437,57.8125,7437,1.5625,7437,57.5892868,7437,1.5625,7437,53.125,7437,3.125
7465,50,7465,1.5625,7465,19.4196434,7465,0,7465,21.2053566,7465,9.375,7465,20.3125,7465,21.875,7465,56.0267868,7465,4.6875,7465,60.7142868,7465,6.25,7465,59.1517868,7465,3.125,7465,58.7053566,7465,1.5625
7544,54.4642868,7544,3.125,7544,16.0714283,7544,3.125,7544,24.5535717,7544,17.1875,7544,17.8571434,7544,15.625,7544,54.0178566,7544,3.125,7544,59.375,7544,0,7544,59.5982132,7544,1.5625,7544,62.94643021,7544,4.6875
7645,56.9196434,7645,1.5625,7645,14.73214245,7645,1.5625,7645,22.0982151,7645,4.6875,7645,21.875,7645,18.75,7645,49.7767868,7645,0,7645,68.30357361,7645,9.375,7645,65.625,7645,9.375,7645,67.85713959,7645,9.375
7728,54.6875,7728,3.125,7728,14.95535755,7728,1.5625,7728,21.6517849,7728,9.375,7728,19.8660717,7728,12.5,7728,58.0357132,7728,0,7728,63.1696434,7728,1.5625,7728,60.9375,7728,4.6875,7728,63.1696434,7728,0
7731,51.11606979,7731,0,7731,17.4107151,7731,1.5625,7731,24.5535717,7731,14.0625,7731,23.8839283,7731,20.3125,7731,57.1428566,7731,4.6875,7731,63.3928566,7731,3.125,7731,58.7053566,7731,4.6875,7731,62.7232132,7731,1.5625
7757,58.0357132,7757,4.6875,7757,18.0803566,7757,3.125,7757,23.2142849,7757,14.0625,7757,20.3125,7757,17.1875,7757,54.4642868,7757,3.125,7757,64.2857132,7757,4.6875,7757,61.1607132,7757,6.25,7757,65.625,7757,7.8125
7795,54.6875,7795,3.125,7795,15.84821415,7795,1.5625,7795,23.6607151,7795,3.125,7795,21.875,7795,23.4375,7795,53.125,7795,3.125,7795,62.05356979,7795,3.125,7795,59.1517868,7795,4.6875,7795,61.8303566,7795,4.6875
7987,52.9017868,7987,3.125,7987,17.8571434,7987,3.125,7987,21.4285717,7987,0,7987,19.6428566,7987,25,7987,47.5446434,7987,4.6875,7987,62.05356979,7987,0,7987,60.0446434,7987,0,7987,62.94643021,7987,1.5625
8123,50.2232132,8123,4.6875,8123,19.4196434,8123,0,8123,24.3303566,8123,9.375,8123,20.9821434,8123,25,8123,45.5357132,8123,3.125,8123,64.50892639,8123,6.25,8123,60.9375,8123,6.25,8123,64.2857132,8123,6.25
8292,56.25,8292,4.6875,8292,15.1785717,8292,1.5625,8292,22.5446434,8292,10.9375,8292,20.0892849,8292,21.875,8292,55.3571434,8292,1.5625,8292,63.1696434,8292,1.5625,8292,60.9375,8292,4.6875,8292,63.1696434,8292,0
8549,51.3392868,8549,3.125,8549,15.1785717,8549,1.5625,8549,20.0892849,8549,1.5625,8549,18.5267849,8549,20.3125,8549,50.8928566,8549,4.6875,8549,60.7142868,8549,4.6875,8549,60.49106979,8549,0,8549,60.0446434,8549,1.5625
8555,52.9017868,8555,3.125,8555,15.40178585,8555,1.5625,8555,25.4464283,8555,15.625,8555,22.7678566,8555,25,8555,52.00893021,8555,1.5625,8555,62.2767868,8555,4.6875,8555,59.82143021,8555,1.5625,8555,62.2767868,8555,3.125
8619,51.11606979,8619,0,8619,15.40178585,8619,4.6875,8619,21.4285717,8619,1.5625,8619,20.7589283,8619,21.875,8619,52.00893021,8619,1.5625,8619,60.0446434,8619,0,8619,57.1428566,8619,0,8619,59.5982132,8619,3.125
8660,53.3482132,8660,1.5625,8660,19.4196434,8660,3.125,8660,25.6696434,8660,9.375,8660,22.3214283,8660,25,8660,48.2142868,8660,1.5625,8660,62.7232132,8660,3.125,8660,59.5982132,8660,4.6875,8660,60.7142868,8660,3.125
8695,55.13393021,8695,1.5625,8695,18.5267849,8695,0,8695,21.2053566,8695,3.125,8695,20.9821434,8695,18.75,8695,50,8695,0,8695,60.7142868,8695,1.5625,8695,60.7142868,8695,7.8125,8695,61.38393021,8695,4.6875
8725,54.24106979,8725,3.125,8725,15.625,8725,0,8725,27.6785717,8725,4.6875,8725,21.4285717,8725,23.4375,8725,53.7946434,8725,4.6875,8725,60.49106979,8725,0,8725,58.7053566,8725,3.125,8725,60.2678566,8725,1.5625
8753,53.57143021,8753,4.6875,8753,19.1964283,8753,0,8753,25,8753,23.4375,8753,18.5267849,8753,18.75,8753,49.1071434,8753,3.125,8753,62.05356979,8753,3.125,8753,61.6071434,8753,4.6875,8753,62.2767868,8753,3.125
8777,50.44643021,8777,6.25,8777,12.9464283,8777,3.125,8777,26.7857151,8777,12.5,8777,20.7589283,8777,26.5625,8777,51.5625,8777,0,8777,63.61606979,8777,3.125,8777,59.82143021,8777,1.5625,8777,62.7232132,8777,4.6875
8779,59.375,8779,3.125,8779,16.0714283,8779,4.6875,8779,21.2053566,8779,9.375,8779,18.3035717,8779,21.875,8779,54.24106979,8779,6.25,8779,66.29463959,8779,7.8125,8779,64.2857132,8779,1.5625,8779,66.51786041,8779,4.6875
8824,53.7946434,8824,3.125,8824,16.2946434,8824,0,8824,22.3214283,8824,0,8824,18.3035717,8824,26.5625,8824,47.99106979,8824,0,8824,62.05356979,8824,3.125,8824,60.7142868,8824,1.5625,8824,61.38393021,8824,1.5625
8834,51.7857132,8834,1.5625,8834,17.8571434,8834,3.125,8834,21.6517849,8834,6.25,8834,23.4375,8834,29.6875,8834,53.7946434,8834,3.125,8834,66.51786041,8834,3.125,8834,64.2857132,8834,4.6875,8834,64.0625,8834,3.125
8878,54.4642868,8878,6.25,8878,18.0803566,8878,0,8878,23.4375,8878,6.25,8878,23.6607151,8878,18.75,8878,53.7946434,8878,3.125,8878,62.94643021,8878,4.6875,8878,62.05356979,8878,4.6875,8878,63.3928566,8878,6.25
9059,52.9017868,9059,6.25,9059,14.5089283,9059,1.5625,9059,23.2142849,9059,14.0625,9059,19.4196434,9059,28.125,9059,50.44643021,9059,1.5625,9059,63.61606979,9059,3.125,9059,59.82143021,9059,1.5625,9059,62.7232132,9059,4.6875
9153,53.3482132,9153,6.25,9153,14.0625,9153,3.125,9153,26.5625,9153,15.625,9153,19.8660717,9153,32.8125,9153,51.11606979,9153,1.5625,9153,63.61606979,9153,3.125,9153,59.82143021,9153,1.5625,9153,62.7232132,9153,4.6875
9253,50.6696434,9253,1.5625,9253,19.4196434,9253,1.5625,9253,27.4553566,9253,15.625,9253,18.3035717,9253,23.4375,9253,51.7857132,9253,3.125,9253,60.49106979,9253,3.125,9253,59.375,9253,1.5625,9253,60.2678566,9253,4.6875
9292,53.3482132,9292,3.125,9292,15.40178585,9292,0,9292,25.8928566,9292,0,9292,21.875,9292,29.6875,9292,54.0178566,9292,1.5625,9292,60.9375,9292,3.125,9292,57.8125,9292,1.5625,9292,61.1607132,9292,0
9328,50.8928566,9328,0,9328,13.16964245,9328,0,9328,28.3482151,9328,17.1875,9328,19.6428566,9328,20.3125,9328,53.57143021,9328,1.5625,9328,62.7232132,9328,1.5625,9328,60.2678566,9328,1.5625,9328,62.7232132,9328,0
9360,52.4553566,9360,6.25,9360,17.6339283,9360,1.5625,9360,24.7767849,9360,10.9375,9360,18.75,9360,28.125,9360,48.6607132,9360,0,9360,60.49106979,9360,3.125,9360,60.7142868,9360,3.125,9360,61.6071434,9360,1.5625
9548,52.00893021,9548,6.25,9548,17.8571434,9548,0,9548,23.2142849,9548,12.5,9548,21.2053566,9548,26.5625,9548,48.4375,9548,1.5625,9548,64.73213959,9548,1.5625,9548,60.9375,9548,1.5625,9548,61.6071434,9548,1.5625
9713,54.24106979,9713,1.5625,9713,14.0625,9713,3.125,9713,22.5446434,9713,6.25,9713,22.3214283,9713,18.75,9713,47.7678566,9713,0,9713,67.63392639,9713,6.25,9713,65.4017868,9713,3.125,9713,65.625,9713,1.5625
9754,58.25893021,9754,6.25,9754,16.7410717,9754,0,9754,21.6517849,9754,4.6875,9754,21.6517849,9754,21.875,9754,49.3303566,9754,0,9754,64.95536041,9754,7.8125,9754,62.5,9754,4.6875,9754,62.7232132,9754,4.6875
9755,55.80356979,9755,6.25,9755,18.75,9755,0,9755,24.5535717,9755,1.5625,9755,20.9821434,9755,29.6875,9755,51.5625,9755,3.125,9755,64.50892639,9755,1.5625,9755,60.7142868,9755,4.6875,9755,61.38393021,9755,1.5625
9838,57.5892868,9838,4.6875,9838,14.0625,9838,0,9838,24.3303566,9838,3.125,9838,23.8839283,9838,21.875,9838,50.44643021,9838,3.125,9838,66.51786041,9838,10.9375,9838,64.2857132,9838,14.0625,9838,63.8392868,9838,12.5
9868,51.11606979,9868,0,9868,17.1875,9868,3.125,9868,23.4375,9868,0,9868,24.1071434,9868,29.6875,9868,54.6875,9868,6.25,9868,68.9732132,9868,7.8125,9868,64.95536041,9868,4.6875,9868,64.50892639,9868,6.25
9895,51.3392868,9895,7.8125,9895,12.9464283,9895,3.125,9895,20.9821434,9895,4.6875,9895,18.0803566,9895,28.125,9895,51.7857132,9895,3.125,9895,64.2857132,9895,6.25,9895,61.38393021,9895,6.25,9895,61.38393021,9895,4.6875
9918,55.3571434,9918,6.25,9918,16.2946434,9918,4.6875,9918,23.2142849,9918,6.25,9918,18.0803566,9918,17.1875,9918,50.44643021,9918,1.5625,9918,67.85713959,9918,4.6875,9918,64.73213959,9918,6.25,9918,64.95536041,9918,6.25
9950,55.13393021,9950,6.25,9950,16.5178566,9950,0,9950,27.6785717,9950,1.5625,9950,22.3214283,9950,26.5625,9950,52.2321434,9950,1.5625,9950,62.94643021,9950,9.375,9950,58.92856979,9950,6.25,9950,60.2678566,9950,4.6875
9974,57.5892868,9974,4.6875,9974,15.625,9974,1.5625,9974,23.8839283,9974,26.5625,9974,22.7678566,9974,31.25,9974,53.125,9974,1.5625,9974,68.08036041,9974,7.8125,9974,64.50892639,9974,6.25,9974,64.95536041,9974,3.125
9980,49.55356979,9980,6.25,9980,18.5267849,9980,1.5625,9980,28.125,9980,15.625,9980,20.0892849,9980,23.4375,9980,48.88393021,9980,1.5625,9980,61.6071434,9980,6.25,9980,59.82143021,9980,9.375,9980,60.0446434,9980,7.8125
10064,58.7053566,10064,10.9375,10064,13.39285755,10064,0,10064,23.2142849,10064,20.3125,10064,19.6428566,10064,17.1875,10064,48.4375,10064,3.125,10064,65.625,10064,1.5625,10064,62.5,10064,0,10064,62.2767868,10064,0
10091,53.3482132,10091,4.6875,10091,16.0714283,10091,0,10091,27.4553566,10091,10.9375,10091,20.0892849,10091,29.6875,10091,50.44643021,10091,3.125,10091,65.625,10091,4.6875,10091,64.50892639,10091,6.25,10091,64.2857132,10091,7.8125
10122,52.4553566,10122,7.8125,10122,17.1875,10122,1.5625,10122,25,10122,0,10122,20.7589283,10122,25,10122,44.86606979,10122,1.5625,10122,64.0625,10122,3.125,10122,61.38393021,10122,1.5625,10122,61.38393021,10122,1.5625
10192,50.2232132,10192,3.125,10192,16.7410717,10192,0,10192,27.0089283,10192,23.4375,10192,19.1964283,10192,25,10192,48.88393021,10192,6.25,10192,65.625,10192,9.375,10192,62.94643021,10192,4.6875,10192,62.94643021,10192,6.25
10343,53.125,10343,1.5625,10343,18.75,10343,1.5625,10343,23.8839283,10343,15.625,10343,21.2053566,10343,18.75,10343,50.8928566,10343,1.5625,10343,54.0178566,10343,4.6875,10343,69.64286041,10343,7.8125,10343,63.8392868,10343,6.25
10396,55.3571434,10396,3.125,10396,16.0714283,10396,0,10396,26.1160717,10396,14.0625,10396,22.7678566,10396,23.4375,10396,50.8928566,10396,3.125,10396,64.73213959,10396,6.25,10396,59.375,10396,4.6875,10396,60.49106979,10396,4.6875
10446,53.7946434,10446,7.8125,10446,19.4196434,10446,3.125,10446,27.0089283,10446,9.375,10446,23.2142849,10446,26.5625,10446,49.1071434,10446,3.125,10446,72.32142639,10446,12.5,10446,62.94643021,10446,7.8125,10446,63.3928566,10446,4.6875
10459,53.57143021,10459,6.25,10459,12.72321415,10459,1.5625,10459,23.4375,10459,21.875,10459,18.0803566,10459,26.5625,10459,52.00893021,10459,3.125,10459,70.98213959,10459,10.9375,10459,65.8482132,10459,9.375,10459,65.625,10459,9.375
10502,53.7946434,10502,3.125,10502,16.5178566,10502,0,10502,23.8839283,10502,0,10502,17.6339283,10502,15.625,10502,52.2321434,10502,4.6875,10502,75.44642639,10502,9.375,10502,68.5267868,10502,4.6875,10502,69.41963959,10502,7.8125
10519,50.2232132,10519,4.6875,10519,17.8571434,10519,1.5625,10519,26.3392849,10519,3.125,10519,19.1964283,10519,26.5625,10519,50.44643021,10519,3.125,10519,77.9017868,10519,12.5,10519,69.64286041,10519,7.8125,10519,69.41963959,10519,9.375
10562,55.13393021,10562,10.9375,10562,16.9642849,10562,1.5625,10562,23.4375,10562,14.0625,10562,20.9821434,10562,21.875,10562,48.88393021,10562,0,10562,71.6517868,10562,21.875,10562,65.625,10562,6.25,10562,65.4017868,10562,12.5
10644,52.67856979,10644,6.25,10644,13.39285755,10644,1.5625,10644,23.6607151,10644,28.125,10644,20.0892849,10644,17.1875,10644,50.44643021,10644,0,10644,71.42857361,10644,6.25,10644,66.74107361,10644,6.25,10644,66.29463959,10644,3.125
10646,52.2321434,10646,3.125,10646,15.1785717,10646,1.5625,10646,26.1160717,10646,10.9375,10646,18.0803566,10646,20.3125,10646,51.5625,10646,6.25,10646,70.98213959,10646,6.25,10646,64.95536041,10646,3.125,10646,65.17857361,10646,3.125
10708,53.3482132,10708,3.125,10708,16.9642849,10708,0,10708,24.7767849,10708,0,10708,20.3125,10708,21.875,10708,47.5446434,10708,1.5625,10708,70.98213959,10708,9.375,10708,64.50892639,10708,9.375,10708,64.95536041,10708,4.6875
10725,52.9017868,10725,1.5625,10725,17.6339283,10725,0,10725,25,10725,17.1875,10725,20.0892849,10725,29.6875,10725,47.7678566,10725,0,10725,72.99107361,10725,7.8125,10725,64.50892639,10725,4.6875,10725,64.73213959,10725,1.5625
11024,54.24106979,11024,7.8125,11024,18.0803566,11024,0,11024,20.9821434,11024,29.6875,11024,19.8660717,11024,29.6875,11024,48.2142868,11024,3.125,11024,71.875,11024,9.375,11024,62.94643021,11024,1.5625,11024,65.625,11024,4.6875
11037,55.5803566,11037,4.6875,11037,18.3035717,11037,0,11037,25.4464283,11037,7.8125,11037,21.2053566,11037,26.5625,11037,45.5357132,11037,0,11037,71.20536041,11037,7.8125,11037,65.625,11037,3.125,11037,64.95536041,11037,3.125
11095,48.4375,11095,4.6875,11095,18.75,11095,1.5625,11095,23.8839283,11095,23.4375,11095,22.3214283,11095,25,11095,48.4375,11095,3.125,11095,74.7767868,11095,4.6875,11095,67.1875,11095,4.6875,11095,68.75,11095,3.125
11119,53.57143021,11119,1.5625,11119,15.84821415,11119,0,11119,22.5446434,11119,15.625,11119,18.3035717,11119,18.75,11119,52.2321434,11119,3.125,11119,72.99107361,11119,9.375,11119,67.63392639,11119,1.5625,11119,65.4017868,11119,3.125
11219,51.5625,11219,3.125,11219,17.8571434,11219,0,11219,25,11219,10.9375,11219,20.0892849,11219,31.25,11219,46.875,11219,1.5625,11219,72.99107361,11219,10.9375,11219,68.30357361,11219,7.8125,11219,68.75,11219,10.9375
11332,52.00893021,11332,6.25,11332,16.5178566,11332,0,11332,17.4107151,11332,1.5625,11332,18.75,11332,18.75,11332,49.7767868,11332,1.5625,11332,66.51786041,11332,3.125,11332,59.5982132,11332,0,11332,66.9642868,11332,1.5625
11395,49.55356979,11395,6.25,11395,13.16964245,11395,3.125,11395,22.0982151,11395,20.3125,11395,19.6428566,11395,21.875,11395,46.875,11395,3.125,11395,60.0446434,11395,4.6875,11395,66.29463959,11395,3.125,11395,67.1875,11395,1.5625
11820,52.67856979,11820,4.6875,11820,19.1964283,11820,1.5625,11820,22.3214283,11820,1.5625,11820,21.875,11820,23.4375,11820,49.7767868,11820,4.6875,11820,63.3928566,11820,1.5625,11820,65.8482132,11820,0,11820,67.4107132,11820,4.6875
11868,51.11606979,11868,1.5625,11868,17.1875,11868,1.5625,11868,25.4464283,11868,14.0625,11868,18.0803566,11868,20.3125,11868,50,11868,3.125,11868,60.2678566,11868,0,11868,65.17857361,11868,3.125,11868,66.51786041,11868,6.25
12028,51.3392868,12028,3.125,12028,16.2946434,12028,0,12028,25.4464283,12028,0,12028,18.5267849,12028,25,12028,49.7767868,12028,0,12028,60.2678566,12028,4.6875,12028,66.51786041,12028,4.6875,12028,67.85713959,12028,3.125
12077,51.7857132,12077,3.125,12077,18.0803566,12077,1.5625,12077,26.5625,12077,6.25,12077,22.7678566,12077,25,12077,50.6696434,12077,1.5625,12077,61.6071434,12077,6.25,12077,66.74107361,12077,4.6875,12077,69.19642639,12077,4.6875
12317,46.6517868,12317,6.25,12317,16.2946434,12317,3.125,12317,23.6607151,12317,14.0625,12317,21.2053566,12317,26.5625,12317,45.75893021,12317,3.125,12317,65.625,12317,3.125,12317,75,12317,9.375,12317,72.54463959,12317,7.8125
12355,53.125,12355,1.5625,12355,16.9642849,12355,1.5625,12355,22.7678566,12355,7.8125,12355,18.75,12355,23.4375,12355,47.99106979,12355,0,12355,64.50892639,12355,4.6875,12355,72.76786041,12355,12.5,12355,74.33036041,12355,10.9375
12399,48.88393021,12399,3.125,12399,16.2946434,12399,1.5625,12399,20.3125,12399,1.5625,12399,20.3125,12399,23.4375,12399,50,12399,7.8125,12399,64.95536041,12399,4.6875,12399,71.6517868,12399,3.125,12399,72.99107361,12399,4.6875
12401,50.2232132,12401,3.125,12401,18.0803566,12401,0,12401,20.9821434,12401,0,12401,21.875,12401,21.875,12401,47.5446434,12401,1.5625,12401,62.5,12401,3.125,12401,71.42857361,12401,6.25,12401,71.875,12401,4.6875
12477,53.7946434,12477,0,12477,16.0714283,12477,1.5625,12477,22.3214283,12477,0,12477,18.0803566,12477,29.6875,12477,50,12477,3.125,12477,62.5,12477,9.375,12477,71.42857361,12477,3.125,12477,70.75892639,12477,7.8125
12602,49.3303566,12602,6.25,12602,14.28571415,12602,1.5625,12602,22.9910717,12602,17.1875,12602,18.9732151,12602,18.75,12602,47.7678566,12602,7.8125,12602,62.5,12602,3.125,12602,70.75892639,12602,4.6875,12602,71.875,12602,7.8125
12709,50.8928566,12709,6.25,12709,17.6339283,12709,0,12709,29.6875,12709,28.125,12709,21.2053566,12709,28.125,12709,45.0892868,12709,1.5625,12709,63.8392868,12709,6.25,12709,72.76786041,12709,6.25,12709,71.6517868,12709,7.8125
12902,50.6696434,12902,4.6875,12902,15.625,12902,3.125,12902,26.5625,12902,20.3125,12902,18.5267849,12902,20.3125,12902,47.0982132,12902,1.5625,12902,62.2767868,12902,3.125,12902,70.3125,12902,9.375,12902,70.0892868,12902,7.8125
12906,52.00893021,12906,4.6875,12906,18.3035717,12906,3.125,12906,20.3125,12906,1.5625,12906,18.3035717,12906,29.6875,12906,50.8928566,12906,3.125,12906,63.3928566,12906,6.25,12906,73.6607132,12906,10.9375,12906,74.55357361,12906,17.1875
12945,52.9017868,12945,3.125,12945,19.8660717,12945,3.125,12945,20.9821434,12945,0,12945,22.3214283,12945,28.125,12945,46.42856979,12945,3.125,12945,62.5,12945,6.25,12945,73.4375,12945,9.375,12945,71.42857361,12945,4.6875
13305,55.13393021,13305,3.125,13305,18.9732151,13305,1.5625,13305,22.9910717,13305,6.25,13305,20.3125,13305,21.875,13305,55.80356979,13305,4.6875,13305,72.76786041,13305,6.25,13305,72.0982132,13305,14.0625,13305,65.4017868,13305,6.25
13389,52.00893021,13389,1.5625,13389,18.3035717,13389,0,13389,25.8928566,13389,17.1875,13389,18.0803566,13389,23.4375,13389,47.7678566,13389,4.6875,13389,70.3125,13389,10.9375,13389,71.875,13389,9.375,13389,66.74107361,13389,9.375
13419,58.25893021,13419,9.375,13419,17.6339283,13419,1.5625,13419,26.3392849,13419,0,13419,22.7678566,13419,25,13419,46.6517868,13419,1.5625,13419,70.98213959,13419,6.25,13419,72.0982132,13419,9.375,13419,67.85713959,13419,10.9375
13523,55.80356979,13523,6.25,13523,19.1964283,13523,4.6875,13523,16.7410717,13523,1.5625,13523,20.5357151,13523,29.6875,13523,50.2232132,13523,6.25,13523,70.75892639,13523,7.8125,13523,74.7767868,13523,14.0625,13523,67.1875,13523,3.125
13551,53.57143021,13551,4.6875,13551,19.1964283,13551,0,13551,25.2232151,13551,15.625,13551,19.4196434,13551,23.4375,13551,45.9821434,13551,3.125,13551,72.54463959,13551,4.6875,13551,70.98213959,13551,3.125,13551,67.85713959,13551,4.6875
13624,54.24106979,13624,1.5625,13624,18.5267849,13624,0,13624,23.4375,13624,1.5625,13624,15.1785717,13624,20.3125,13624,50.6696434,13624,3.125,13624,71.20536041,13624,7.8125,13624,70.98213959,13624,12.5,13624,67.1875,13624,7.8125
13643,52.2321434,13643,1.5625,13643,16.2946434,13643,0,13643,32.8125,13643,31.25,13643,20.0892849,13643,21.875,13643,46.875,13643,0,13643,73.88392639,13643,6.25,13643,75,13643,15.625,13643,70.75892639,13643,6.25
13648,48.4375,13648,1.5625,13648,16.5178566,13648,0,13648,21.875,13648,18.75,13648,20.0892849,13648,23.4375,13648,48.6607132,13648,1.5625,13648,67.85713959,13648,9.375,13648,69.86607361,13648,15.625,13648,63.61606979,13648,0
13803,55.80356979,13803,3.125,13803,16.9642849,13803,0,13803,24.5535717,13803,0,13803,23.6607151,13803,32.8125,13803,47.99106979,13803,3.125,13803,68.9732132,13803,9.375,13803,71.20536041,13803,9.375,13803,64.95536041,13803,6.25
13850,53.3482132,13850,7.8125,13850,19.4196434,13850,0,13850,26.5625,13850,7.8125,13850,18.9732151,13850,34.375,13850,45.3125,13850,1.5625,13850,71.42857361,13850,9.375,13850,73.88392639,13850,10.9375,13850,67.85713959,13850,10.9375
13972,57.8125,13972,6.25,13972,18.3035717,13972,1.5625,13972,21.2053566,13972,3.125,13972,24.3303566,13972,21.875,13972,47.99106979,13972,1.5625,13972,72.54463959,13972,14.0625,13972,72.0982132,13972,14.0625,13972,67.4107132,13972,10.9375
13981,54.24106979,13981,3.125,13981,16.5178566,13981,0,13981,23.8839283,13981,1.5625,13981,18.0803566,13981,26.5625,13981,47.32143021,13981,1.5625,13981,70.0892868,13981,9.375,13981,72.54463959,13981,7.8125,13981,66.51786041,13981,9.375
14047,51.5625,14047,3.125,14047,18.5267849,14047,1.5625,14047,23.6607151,14047,12.5,14047,19.6428566,14047,23.4375,14047,45.3125,14047,4.6875,14047,70.3125,14047,10.9375,14047,71.875,14047,9.375,14047,66.74107361,14047,9.375
14189,54.4642868,14189,4.6875,14189,16.0714283,14189,0,14189,24.1071434,14189,0,14189,19.8660717,14189,23.4375,14189,47.32143021,14189,3.125,14189,78.125,14189,18.75,14189,75.66963959,14189,12.5,14189,74.10713959,14189,12.5
14207,56.0267868,14207,6.25,14207,15.84821415,14207,0,14207,35.7142868,14207,31.25,14207,20.3125,14207,23.4375,14207,47.99106979,14207,1.5625,14207,73.6607132,14207,10.9375,14207,63.61606979,14207,3.125,14207,73.6607132,14207,9.375
14266,54.24106979,14266,3.125,14266,16.5178566,14266,0,14266,22.0982151,14266,3.125,14266,21.2053566,14266,26.5625,14266,48.6607132,14266,1.5625,14266,69.19642639,14266,3.125,14266,61.38393021,14266,3.125,14266,68.75,14266,6.25
14355,51.7857132,14355,4.6875,14355,20.0892849,14355,3.125,14355,23.2142849,14355,0,14355,21.875,14355,31.25,14355,44.6428566,14355,3.125,14355,68.5267868,14355,7.8125,14355,61.38393021,14355,7.8125,14355,68.75,14355,6.25
14362,52.2321434,14362,3.125,14362,16.5178566,14362,3.125,14362,25.8928566,14362,1.5625,14362,22.0982151,14362,29.6875,14362,47.0982132,14362,3.125,14362,71.20536041,14362,9.375,14362,60.49106979,14362,6.25,14362,67.4107132,14362,4.6875
14624,52.4553566,14624,7.8125,14624,18.9732151,14624,0,14624,26.1160717,14624,9.375,14624,20.0892849,14624,26.5625,14624,45.5357132,14624,1.5625,14624,69.41963959,14624,6.25,14624,61.8303566,14624,1.5625,14624,68.75,14624,7.8125
14646,53.7946434,14646,3.125,14646,18.5267849,14646,1.5625,14646,25,14646,1.5625,14646,19.6428566,14646,23.4375,14646,46.2053566,14646,0,14646,70.5357132,14646,12.5,14646,60.0446434,14646,3.125,14646,68.75,14646,6.25
14746,51.3392868,14746,4.6875,14746,16.9642849,14746,3.125,14746,27.0089283,14746,0,14746,19.1964283,14746,18.75,14746,45.5357132,14746,1.5625,14746,69.41963959,14746,4.6875,14746,60.0446434,14746,4.6875,14746,69.41963959,14746,10.9375
14852,47.61904907,14852,2.083333254,14852,18.45238113,14852,0,14852,25.6696434,14852,0,14852,22.02380943,14852,31.25,14852,48.80952454,14852,6.25,14852,69.34523773,14852,4.16666651,14852,58.33333206,14852,4.166666508,14852,70.23809814,14852,8.333333015
14865,55.5803566,14865,7.8125,14865,16.7410717,14865,1.5625,14865,33.92856979,14865,40.625,14865,20.3125,14865,25,14865,44.19643021,14865,0,14865,73.6607132,14865,10.9375,14865,63.61606979,14865,3.125,14865,73.6607132,14865,9.375
15020,52.9017868,15020,1.5625,15020,16.0714283,15020,1.5625,15020,21.2053566,15020,0,15020,22.0982151,15020,32.8125,15020,46.6517868,15020,3.125,15020,71.20536041,15020,9.375,15020,60.49106979,15020,6.25,15020,67.4107132,15020,4.6875
15066,50.44643021,15066,1.5625,15066,18.5267849,15066,0,15066,22.7678566,15066,34.375,15066,20.7589283,15066,31.25,15066,46.2053566,15066,3.125,15066,60.9375,15066,4.6875,15066,67.85713959,15066,7.8125,15066,60.49106979,15066,6.25
15071,50.8928566,15071,4.6875,15071,14.28571415,15071,3.125,15071,21.6517849,15071,6.25,15071,22.7678566,15071,18.75,15071,48.2142868,15071,4.6875,15071,67.63392639,15071,4.6875,15071,63.1696434,15071,3.125,15071,65.4017868,15071,3.125
15125,48.6607132,15125,6.25,15125,16.7410717,15125,1.5625,15125,22.5446434,15125,0,15125,20.3125,15125,26.5625,15125,46.875,15125,1.5625,15125,67.63392639,15125,7.8125,15125,68.30357361,15125,6.25,15125,68.75,15125,6.25
15186,51.5625,15186,4.6875,15186,16.5178566,15186,1.5625,15186,22.9910717,15186,15.625,15186,17.4107151,15186,20.3125,15186,47.7678566,15186,1.5625,15186,71.42857361,15186,7.8125,15186,71.20536041,15186,3.125,15186,70.98213959,15186,6.25
15372,49.1071434,15372,3.125,15372,20.3125,15372,0,15372,20.7589283,15372,10.9375,15372,22.0982151,15372,25,15372,43.75,15372,3.125,15372,63.8392868,15372,9.375,15372,65.625,15372,6.25,15372,66.51786041,15372,10.9375
15611,48.4375,15611,4.6875,15611,16.2946434,15611,4.6875,15611,22.5446434,15611,26.5625,15611,22.0982151,15611,25,15611,46.42856979,15611,3.125,15611,68.30357361,15611,7.8125,15611,70.0892868,15611,9.375,15611,69.64286041,15611,4.6875
15639,49.7767868,15639,3.125,15639,13.16964245,15639,4.6875,15639,26.7857151,15639,17.1875,15639,21.6517849,15639,28.125,15639,47.0982132,15639,0,15639,68.5267868,15639,4.6875,15639,68.30357361,15639,6.25,15639,70.3125,15639,6.25
16242,54.24106979,16242,4.6875,16242,16.2946434,16242,1.5625,16242,27.6785717,16242,6.25,16242,21.4285717,16242,28.125,16242,43.9732132,16242,0,16242,71.42857361,16242,6.25,16242,69.64286041,16242,3.125,16242,65.8482132,16242,1.5625
16314,51.3392868,16314,6.25,16314,16.0714283,16314,0,16314,22.7678566,16314,12.5,16314,16.2946434,16314,23.4375,16314,49.1071434,16314,1.5625,16314,74.33036041,16314,9.375,16314,72.76786041,16314,9.375,16314,71.875,16314,14.0625
16393,54.0178566,16393,4.6875,16393,15.1785717,16393,4.6875,16393,21.2053566,16393,12.5,16393,17.4107151,16393,28.125,16393,50.2232132,16393,3.125,16393,78.125,16393,20.3125,16393,77.00892639,16393,12.5,16393,75,16393,9.375
16428,53.3482132,16428,6.25,16428,16.7410717,16428,0,16428,22.3214283,16428,1.5625,16428,20.9821434,16428,28.125,16428,46.6517868,16428,1.5625,16428,74.7767868,16428,10.9375,16428,74.7767868,16428,15.625,16428,71.6517868,16428,9.375
16835,51.7857132,16835,3.125,16835,16.9642849,16835,0,16835,22.7678566,16835,17.1875,16835,20.5357151,16835,29.6875,16835,45.5357132,16835,4.6875,16835,72.0982132,16835,14.0625,16835,71.20536041,16835,9.375,16835,69.19642639,16835,4.6875
16867,47.5446434,16867,6.25,16867,17.8571434,16867,1.5625,16867,23.4375,16867,12.5,16867,19.8660717,16867,25,16867,41.74106979,16867,0,16867,72.54463959,16867,12.5,16867,73.6607132,16867,10.9375,16867,70.98213959,16867,9.375
16881,50.8928566,16881,4.6875,16881,12.5,16881,3.125,16881,22.0982151,16881,6.25,16881,18.9732151,16881,21.875,16881,49.55356979,16881,3.125,16881,71.20536041,16881,7.8125,16881,68.08036041,16881,9.375,16881,67.63392639,16881,6.25
16884,48.88393021,16884,6.25,16884,18.9732151,16884,0,16884,25.4464283,16884,1.5625,16884,25.6696434,16884,34.375,16884,46.6517868,16884,3.125,16884,74.55357361,16884,10.9375,16884,74.33036041,16884,14.0625,16884,70.3125,16884,7.8125
16908,49.7767868,16908,9.375,16908,16.7410717,16908,1.5625,16908,22.9910717,16908,0,16908,18.0803566,16908,26.5625,16908,44.19643021,16908,1.5625,16908,72.54463959,16908,15.625,16908,71.6517868,16908,14.0625,16908,69.19642639,16908,9.375
16948,51.5625,16948,4.6875,16948,17.4107151,16948,4.6875,16948,21.4285717,16948,1.5625,16948,19.4196434,16948,26.5625,16948,46.6517868,16948,1.5625,16948,66.9642868,16948,4.6875,16948,65.8482132,16948,9.375,16948,64.73213959,16948,6.25
17121,51.3392868,17121,3.125,17121,16.5178566,17121,0,17121,27.6785717,17121,28.125,17121,20.7589283,17121,23.4375,17121,47.32143021,17121,1.5625,17121,67.63392639,17121,6.25,17121,71.42857361,17121,6.25,17121,73.2142868,17121,9.375
17127,49.1071434,17127,6.25,17127,17.8571434,17127,0,17127,27.9017849,17127,17.1875,17127,21.2053566,17127,31.25,17127,45.5357132,17127,1.5625,17127,65.8482132,17127,4.6875,17127,66.9642868,17127,7.8125,17127,68.9732132,17127,9.375
17128,49.7767868,17128,6.25,17128,14.5089283,17128,1.5625,17128,25.4464283,17128,10.9375,17128,19.6428566,17128,25,17128,46.875,17128,0,17128,64.73213959,17128,6.25,17128,66.74107361,17128,4.6875,17128,70.0892868,17128,6.25
17264,54.6875,17264,4.6875,17264,14.73214245,17264,1.5625,17264,26.1160717,17264,1.5625,17264,23.6607151,17264,21.875,17264,43.30356979,17264,0,17264,66.29463959,17264,9.375,17264,71.6517868,17264,15.625,17264,73.4375,17264,17.1875
17395,52.67856979,17395,6.25,17395,14.5089283,17395,0,17395,27.2321434,17395,18.75,17395,20.0892849,17395,28.125,17395,49.3303566,17395,1.5625,17395,63.8392868,17395,3.125,17395,66.07142639,17395,4.6875,17395,71.42857361,17395,6.25
17564,55.3571434,17564,1.5625,17564,16.2946434,17564,0,17564,27.4553566,17564,0,17564,23.4375,17564,32.8125,17564,42.63393021,17564,1.5625,17564,64.73213959,17564,1.5625,17564,68.08036041,17564,4.6875,17564,68.75,17564,4.6875
17633,49.1071434,17633,1.5625,17633,12.5,17633,3.125,17633,23.6607151,17633,1.5625,17633,18.75,17633,21.875,17633,48.4375,17633,4.6875,17633,65.17857361,17633,6.25,17633,67.4107132,17633,6.25,17633,70.75892639,17633,10.9375
17698,50.44643021,17698,4.6875,17698,18.75,17698,0,17698,26.5625,17698,17.1875,17698,20.7589283,17698,31.25,17698,45.0892868,17698,1.5625,17698,64.2857132,17698,6.25,17698,68.9732132,17698,10.9375,17698,70.3125,17698,10.9375
17732,55.5803566,17732,1.5625,17732,17.8571434,17732,1.5625,17732,19.4196434,17732,0,17732,25,17732,21.875,17732,43.9732132,17732,3.125,17732,66.29463959,17732,9.375,17732,69.86607361,17732,7.8125,17732,72.0982132,17732,12.5
18006,50,18006,7.8125,18006,16.0714283,18006,0,18006,24.3303566,18006,10.9375,18006,17.6339283,18006,26.5625,18006,46.6517868,18006,0,18006,70.3125,18006,4.6875,18006,68.5267868,18006,4.6875,18006,72.54463959,18006,9.375
18122,50.44643021,18122,6.25,18122,16.2946434,18122,1.5625,18122,25.4464283,18122,3.125,18122,22.0982151,18122,34.375,18122,45.75893021,18122,0,18122,68.75,18122,6.25,18122,66.9642868,18122,1.5625,18122,69.41963959,18122,6.25
18130,51.11606979,18130,12.5,18130,16.7410717,18130,1.5625,18130,25.2232151,18130,4.6875,18130,18.0803566,18130,23.4375,18130,43.30356979,18130,1.5625,18130,66.29463959,18130,7.8125,18130,64.2857132,18130,10.9375,18130,68.08036041,18130,12.5
18134,50.44643021,18134,9.375,18134,16.7410717,18134,0,18134,22.0982151,18134,1.5625,18134,20.9821434,18134,15.625,18134,43.75,18134,3.125,18134,66.29463959,18134,4.6875,18134,64.95536041,18134,3.125,18134,66.29463959,18134,6.25
18138,49.1071434,18138,3.125,18138,16.7410717,18138,1.5625,18138,20.0892849,18138,1.5625,18138,21.2053566,18138,23.4375,18138,47.7678566,18138,1.5625,18138,69.41963959,18138,4.6875,18138,67.85713959,18138,7.8125,18138,71.42857361,18138,9.375
18406,55.3571434,18406,6.25,18406,19.1964283,18406,4.6875,18406,22.3214283,18406,1.5625,18406,20.7589283,18406,23.4375,18406,42.1875,18406,1.5625,18406,69.41963959,18406,10.9375,18406,66.51786041,18406,9.375,18406,70.3125,18406,14.0625
18482,46.6517868,18482,3.125,18482,18.75,18482,0,18482,25.4464283,18482,4.6875,18482,25.8928566,18482,37.5,18482,44.86606979,18482,4.6875,18482,68.5267868,18482,9.375,18482,67.85713959,18482,14.0625,18482,68.30357361,18482,12.5
18760,52.67856979,18760,1.5625,18760,17.8571434,18760,0,18760,29.0178566,18760,12.5,18760,20.9821434,18760,28.125,18760,48.2142868,18760,1.5625,18760,69.64286041,18760,6.25,18760,65.8482132,18760,4.6875,18760,68.08036041,18760,4.6875
18766,52.67856979,18766,7.8125,18766,18.0803566,18766,1.5625,18766,22.7678566,18766,3.125,18766,24.3303566,18766,23.4375,18766,46.875,18766,6.25,18766,71.42857361,18766,4.6875,18766,67.85713959,18766,6.25,18766,70.75892639,18766,10.9375
18781,54.24106979,18781,9.375,18781,14.73214245,18781,1.5625,18781,27.6785717,18781,0,18781,21.6517849,18781,26.5625,18781,45.9821434,18781,3.125,18781,68.75,18781,6.25,18781,67.63392639,18781,6.25,18781,70.5357132,18781,9.375
18796,49.1071434,18796,1.5625,18796,16.7410717,18796,1.5625,18796,24.5535717,18796,1.5625,18796,19.8660717,18796,29.6875,18796,50,18796,1.5625,18796,69.41963959,18796,4.6875,18796,67.85713959,18796,7.8125,18796,71.42857361,18796,9.375
18905,48.2142868,18905,6.25,18905,18.9732151,18905,1.5625,18905,27.2321434,18905,18.75,18905,20.3125,18905,23.4375,18905,44.4196434,18905,3.125,18905,63.1696434,18905,4.6875,18905,61.8303566,18905,1.5625,18905,62.05356979,18905,6.25
19110,50.44643021,19110,7.8125,19110,17.8571434,19110,4.6875,19110,23.6607151,19110,3.125,19110,18.75,19110,31.25,19110,47.7678566,19110,3.125,19110,65.625,19110,9.375,19110,64.0625,19110,6.25,19110,65.4017868,19110,7.8125
19114,47.32143021,19114,7.8125,19114,19.1964283,19114,1.5625,19114,25.8928566,19114,1.5625,19114,19.1964283,19114,32.8125,19114,47.32143021,19114,3.125,19114,67.63392639,19114,6.25,19114,63.61606979,19114,6.25,19114,67.4107132,19114,6.25
19210,48.2142868,19210,7.8125,19210,16.5178566,19210,3.125,19210,27.2321434,19210,7.8125,19210,22.5446434,19210,26.5625,19210,47.0982132,19210,0,19210,65.625,19210,7.8125,19210,62.94643021,19210,6.25,19210,64.95536041,19210,9.375
19320,47.0982132,19320,9.375,19320,19.8660717,19320,0,19320,23.4375,19320,3.125,19320,22.0982151,19320,29.6875,19320,42.4107132,19320,1.5625,19320,61.8303566,19320,7.8125,19320,60.49106979,19320,4.6875,19320,60.0446434,19320,7.8125
19378,49.55356979,19378,6.25,19378,15.40178585,19378,1.5625,19378,27.4553566,19378,17.1875,19378,18.3035717,19378,23.4375,19378,45.0892868,19378,9.375,19378,65.17857361,19378,4.6875,19378,64.50892639,19378,4.6875,19378,66.07142639,19378,6.25
19502,50.8928566,19502,9.375,19502,15.1785717,19502,1.5625,19502,27.0089283,19502,6.25,19502,21.2053566,19502,25,19502,50.2232132,19502,6.25,19502,66.29463959,19502,6.25,19502,65.17857361,19502,3.125,19502,64.2857132,19502,6.25
19547,50.6696434,19547,9.375,19547,16.0714283,19547,0,19547,23.6607151,19547,0,19547,21.6517849,19547,26.5625,19547,44.6428566,19547,1.5625,19547,66.74107361,19547,15.625,19547,65.8482132,19547,7.8125,19547,66.9642868,19547,9.375
19618,52.9017868,19618,7.8125,19618,16.5178566,19618,4.6875,19618,25.8928566,19618,7.8125,19618,23.4375,19618,26.5625,19618,42.4107132,19618,1.5625,19618,64.0625,19618,6.25,19618,62.2767868,19618,6.25,19618,63.8392868,19618,9.375
19842,46.2053566,19842,15.625,19842,18.3035717,19842,0,19842,24.5535717,19842,25,19842,23.8839283,19842,29.6875,19842,41.2946434,19842,1.5625,19842,63.1696434,19842,3.125,19842,61.6071434,19842,0,19842,62.94643021,19842,1.5625
19923,51.7857132,19923,7.8125,19923,16.0714283,19923,0,19923,21.6517849,19923,1.5625,19923,20.7589283,19923,23.4375,19923,46.42856979,19923,6.25,19923,64.2857132,19923,10.9375,19923,65.4017868,19923,10.9375,19923,64.95536041,19923,9.375
20000,52.2321434,20000,1.5625,20000,16.9642849,20000,0,20000,23.2142849,20000,0,20000,21.2053566,20000,29.6875,20000,43.5267868,20000,0,20000,63.61606979,20000,6.25,20000,62.94643021,20000,3.125,20000,62.5,20000,3.125
20494,52.4553566,20494,7.8125,20494,16.2946434,20494,1.5625,20494,30.8035717,20494,23.4375,20494,21.875,20494,31.25,20494,46.875,20494,3.125,20494,63.3928566,20494,6.25,20494,63.8392868,20494,4.6875,20494,64.2857132,20494,7.8125
20579,50.44643021,20579,4.6875,20579,15.1785717,20579,0,20579,22.9910717,20579,0,20579,22.9910717,20579,26.5625,20579,44.19643021,20579,4.6875,20579,62.05356979,20579,3.125,20579,62.5,20579,4.6875,20579,62.2767868,20579,3.125
20619,51.3392868,20619,14.0625,20619,17.1875,20619,1.5625,20619,24.5535717,20619,1.5625,20619,20.9821434,20619,35.9375,20619,44.6428566,20619,1.5625,20619,64.95536041,20619,4.6875,20619,65.17857361,20619,6.25,20619,65.17857361,20619,3.125
20647,48.6607132,20647,7.8125,20647,17.6339283,20647,0,20647,26.3392849,20647,6.25,20647,22.5446434,20647,20.3125,20647,44.86606979,20647,0,20647,61.38393021,20647,3.125,20647,61.8303566,20647,6.25,20647,63.61606979,20647,4.6875
20665,51.7857132,20665,4.6875,20665,17.1875,20665,0,20665,24.1071434,20665,0,20665,22.7678566,20665,31.25,20665,42.1875,20665,1.5625,20665,63.61606979,20665,6.25,20665,64.2857132,20665,4.6875,20665,61.6071434,20665,1.5625
20667,51.7857132,20667,3.125,20667,19.4196434,20667,4.6875,20667,22.5446434,20667,0,20667,21.875,20667,25,20667,48.2142868,20667,1.5625,20667,65.4017868,20667,4.6875,20667,64.2857132,20667,9.375,20667,66.07142639,20667,7.8125
20761,51.3392868,20761,7.8125,20761,19.4196434,20761,4.6875,20761,21.875,20761,0,20761,20.9821434,20761,29.6875,20761,46.6517868,20761,3.125,20761,48.6607132,20761,3.125,20761,67.85713959,20761,10.9375,20761,66.9642868,20761,7.8125
20842,55.3571434,20842,7.8125,20842,16.2946434,20842,0,20842,22.9910717,20842,0,20842,18.0803566,20842,18.75,20842,46.42856979,20842,1.5625,20842,53.3482132,20842,1.5625,20842,65.625,20842,0,20842,70.5357132,20842,1.5625
20969,51.7857132,20969,6.25,20969,16.0714283,20969,4.6875,20969,25.6696434,20969,17.1875,20969,22.3214283,20969,25,20969,41.5178566,20969,3.125,20969,51.11606979,20969,0,20969,65.17857361,20969,3.125,20969,68.9732132,20969,4.6875
20980,49.3303566,20980,4.6875,20980,16.5178566,20980,0,20980,23.4375,20980,4.6875,20980,20.3125,20980,21.875,20980,42.8571434,20980,0,20980,51.5625,20980,0,20980,65.17857361,20980,4.6875,20980,68.30357361,20980,4.6875
21001,52.4553566,21001,14.0625,21001,19.1964283,21001,0,21001,21.2053566,21001,4.6875,21001,20.5357151,21001,26.5625,21001,45.3125,21001,3.125,21001,46.875,21001,4.6875,21001,64.50892639,21001,7.8125,21001,68.75,21001,10.9375
21037,53.3482132,21037,9.375,21037,14.73214245,21037,1.5625,21037,25,21037,0,21037,21.4285717,21037,23.4375,21037,40.8482132,21037,0,21037,51.7857132,21037,1.5625,21037,64.73213959,21037,1.5625,21037,69.19642639,21037,10.9375
21053,51.11606979,21053,10.9375,21053,17.8571434,21053,3.125,21053,21.6517849,21053,1.5625,21053,19.8660717,21053,28.125,21053,44.4196434,21053,3.125,21053,49.1071434,21053,3.125,21053,62.7232132,21053,1.5625,21053,69.19642639,21053,6.25
21130,54.4642868,21130,4.6875,21130,16.5178566,21130,1.5625,21130,24.3303566,21130,1.5625,21130,21.4285717,21130,32.8125,21130,42.63393021,21130,1.5625,21130,50.6696434,21130,1.5625,21130,63.61606979,21130,1.5625,21130,67.63392639,21130,6.25
21268,49.7767868,21268,7.8125,21268,15.40178585,21268,3.125,21268,28.7946434,21268,9.375,21268,18.75,21268,23.4375,21268,45.9821434,21268,7.8125,21268,50.6696434,21268,3.125,21268,64.0625,21268,1.5625,21268,67.63392639,21268,0
21312,51.11606979,21312,7.8125,21312,16.2946434,21312,0,21312,21.875,21312,1.5625,21312,18.75,21312,21.875,21312,46.875,21312,4.6875,21312,53.3482132,21312,1.5625,21312,65.625,21312,0,21312,70.5357132,21312,1.5625
21677,51.5625,21677,9.375,21677,18.0803566,21677,0,21677,21.4285717,21677,3.125,21677,22.0982151,21677,18.75,21677,41.9642868,21677,1.5625,21677,61.38393021,21677,6.25,21677,77.23213959,21677,15.625,21677,72.99107361,21677,10.9375
21679,50.44643021,21679,3.125,21679,16.0714283,21679,1.5625,21679,23.6607151,21679,6.25,21679,19.8660717,21679,25,21679,46.42856979,21679,0,21679,59.1517868,21679,0,21679,72.32142639,21679,9.375,21679,67.4107132,21679,7.8125
22064,53.57143021,22064,4.6875,22064,16.2946434,22064,0,22064,34.1517868,22064,3.125,22064,18.5267849,22064,21.875,22064,48.2142868,22064,0,22064,64.0625,22064,4.6875,22064,73.88392639,22064,7.8125,22064,72.76786041,22064,10.9375
22163,54.9107132,22163,10.9375,22163,18.3035717,22163,0,22163,22.3214283,22163,3.125,22163,21.4285717,22163,32.8125,22163,46.6517868,22163,3.125,22163,65.625,22163,4.6875,22163,74.55357361,22163,7.8125,22163,70.98213959,22163,10.9375
22308,50.8928566,22308,1.5625,22308,16.2946434,22308,0,22308,25.8928566,22308,23.4375,22308,22.0982151,22308,26.5625,22308,41.5178566,22308,1.5625,22308,64.95536041,22308,7.8125,22308,77.9017868,22308,18.75,22308,72.32142639,22308,12.5
22381,48.4375,22381,3.125,22381,17.1875,22381,0,22381,24.3303566,22381,15.625,22381,21.6517849,22381,28.125,22381,39.9553566,22381,0,22381,59.375,22381,1.5625,22381,72.54463959,22381,7.8125,22381,69.41963959,22381,7.8125
22703,50.44643021,22703,7.8125,22703,18.3035717,22703,3.125,22703,22.3214283,22703,4.6875,22703,22.0982151,22703,28.125,22703,46.6517868,22703,1.5625,22703,58.0357132,22703,3.125,22703,69.19642639,22703,9.375,22703,72.0982132,22703,9.375
22757,48.6607132,22757,4.6875,22757,17.1875,22757,0,22757,24.1071434,22757,23.4375,22757,21.2053566,22757,31.25,22757,41.5178566,22757,0,22757,53.7946434,22757,3.125,22757,68.5267868,22757,6.25,22757,71.6517868,22757,7.8125
23072,54.0178566,23072,4.6875,23072,16.9642849,23072,0,23072,23.8839283,23072,3.125,23072,24.3303566,23072,25,23072,47.32143021,23072,6.25,23072,58.92856979,23072,1.5625,23072,69.41963959,23072,10.9375,23072,71.6517868,23072,14.0625
23107,53.7946434,23107,1.5625,23107,16.0714283,23107,0,23107,23.4375,23107,0,23107,23.6607151,23107,25,23107,45.3125,23107,3.125,23107,60.2678566,23107,0,23107,70.75892639,23107,7.8125,23107,70.75892639,23107,9.375
23331,53.7946434,23331,1.5625,23331,17.8571434,23331,0,23331,23.8839283,23331,14.0625,23331,21.6517849,23331,31.25,23331,41.74106979,23331,1.5625,23331,55.5803566,23331,0,23331,68.75,23331,6.25,23331,71.42857361,23331,3.125
23407,47.32143021,23407,9.375,23407,14.95535755,23407,1.5625,23407,24.3303566,23407,14.0625,23407,24.3303566,23407,31.25,23407,45.9821434,23407,1.5625,23407,58.0357132,23407,3.125,23407,69.19642639,23407,1.5625,23407,71.6517868,23407,6.25
23408,50.44643021,23408,6.25,23408,16.2946434,23408,1.5625,23408,30.8035717,23408,26.5625,23408,21.2053566,23408,26.5625,23408,47.0982132,23408,4.6875,23408,58.0357132,23408,1.5625,23408,71.875,23408,7.8125,23408,71.42857361,23408,6.25
23501,48.2142868,23501,12.5,23501,14.95535755,23501,1.5625,23501,24.1071434,23501,14.0625,23501,25,23501,34.375,23501,48.2142868,23501,1.5625,23501,58.0357132,23501,3.125,23501,69.19642639,23501,1.5625,23501,71.6517868,23501,6.25
23590,49.3303566,23590,6.25,23590,16.7410717,23590,1.5625,23590,23.8839283,23590,0,23590,21.875,23590,28.125,23590,46.6517868,23590,3.125,23590,60.7142868,23590,4.6875,23590,71.20536041,23590,7.8125,23590,65.8482132,23590,3.125
24379,47.32143021,24379,9.375,24379,17.1875,24379,1.5625,24379,30.1339283,24379,6.25,24379,20.7589283,24379,34.375,24379,43.0803566,24379,4.6875,24379,68.75,24379,6.25,24379,72.0982132,24379,7.8125,24379,73.2142868,24379,12.5
24470,46.6517868,24470,3.125,24470,16.2946434,24470,0,24470,18.3035717,24470,14.0625,24470,22.7678566,24470,28.125,24470,43.9732132,24470,1.5625,24470,71.6517868,24470,14.0625,24470,74.10713959,24470,12.5,24470,72.0982132,24470,15.625
24474,43.9732132,24474,3.125,24474,16.9642849,24474,3.125,24474,23.8839283,24474,4.6875,24474,22.5446434,24474,34.375,24474,46.6517868,24474,1.5625,24474,68.08036041,24474,14.0625,24474,63.8392868,24474,10.9375,24474,59.1517868,24474,3.125
24493,44.6428566,24493,6.25,24493,17.6339283,24493,0,24493,29.9107151,24493,6.25,24493,26.5625,24493,29.6875,24493,42.63393021,24493,1.5625,24493,72.0982132,24493,17.1875,24493,75.2232132,24493,15.625,24493,74.10713959,24493,9.375
24705,54.4642868,24705,7.8125,24705,16.0714283,24705,0,24705,25.6696434,24705,0,24705,22.5446434,24705,25,24705,47.32143021,24705,0,24705,67.63392639,24705,7.8125,24705,70.75892639,24705,9.375,24705,70.0892868,24705,7.8125
24719,50.8928566,24719,9.375,24719,17.8571434,24719,3.125,24719,26.5625,24719,3.125,24719,19.6428566,24719,34.375,24719,45.0892868,24719,3.125,24719,69.19642639,24719,6.25,24719,70.3125,24719,7.8125,24719,72.54463959,24719,12.5
24759,50,24759,4.6875,24759,14.95535755,24759,4.6875,24759,21.6517849,24759,3.125,24759,19.6428566,24759,34.375,24759,46.6517868,24759,3.125,24759,72.32142639,24759,9.375,24759,76.11607361,24759,12.5,24759,76.11607361,24759,12.5
24829,49.7767868,24829,7.8125,24829,16.5178566,24829,0,24829,30.3571434,24829,26.5625,24829,20.0892849,24829,32.8125,24829,45.3125,24829,0,24829,72.99107361,24829,4.6875,24829,74.55357361,24829,9.375,24829,75.89286041,24829,15.625
24844,50.44643021,24844,4.6875,24844,17.6339283,24844,4.6875,24844,22.3214283,24844,3.125,24844,18.5267849,24844,29.6875,24844,47.32143021,24844,1.5625,24844,69.41963959,24844,9.375,24844,69.41963959,24844,10.9375,24844,73.6607132,24844,7.8125
24876,52.4553566,24876,7.8125,24876,18.0803566,24876,1.5625,24876,22.5446434,24876,4.6875,24876,25,24876,25,24876,46.42856979,24876,1.5625,24876,72.54463959,24876,10.9375,24876,69.64286041,24876,9.375,24876,72.99107361,24876,6.25
24883,50.2232132,24883,6.25,24883,19.8660717,24883,3.125,24883,25.6696434,24883,1.5625,24883,22.3214283,24883,29.6875,24883,39.0625,24883,4.6875,24883,67.63392639,24883,14.0625,24883,67.63392639,24883,6.25,24883,70.5357132,24883,7.8125
24939,49.3303566,24939,7.8125,24939,16.7410717,24939,0,24939,20.3125,24939,6.25,24939,22.0982151,24939,18.75,24939,43.9732132,24939,4.6875,24939,69.41963959,24939,7.8125,24939,68.9732132,24939,6.25,24939,71.6517868,24939,7.8125
24992,49.7767868,24992,6.25,24992,16.7410717,24992,1.5625,24992,20.9821434,24992,0,24992,19.4196434,24992,23.4375,24992,45.0892868,24992,1.5625,24992,67.4107132,24992,3.125,24992,69.19642639,24992,6.25,24992,72.99107361,24992,17.1875
25054,49.55356979,25054,14.0625,25054,19.8660717,25054,0,25054,24.5535717,25054,9.375,25054,22.5446434,25054,28.125,25054,42.1875,25054,3.125,25054,68.08036041,25054,7.8125,25054,64.2857132,25054,6.25,25054,68.75,25054,15.625
25113,50.8928566,25113,7.8125,25113,19.1964283,25113,0,25113,23.2142849,25113,12.5,25113,20.3125,25113,25,25113,42.4107132,25113,0,25113,70.3125,25113,1.5625,25113,71.42857361,25113,6.25,25113,72.54463959,25113,9.375
25250,49.1071434,25250,6.25,25250,18.9732151,25250,0,25250,20.9821434,25250,3.125,25250,26.3392849,25250,37.5,25250,43.5267868,25250,0,25250,71.875,25250,10.9375,25250,70.3125,25250,9.375,25250,72.99107361,25250,6.25
25445,50.6696434,25445,3.125,25445,14.5089283,25445,3.125,25445,25.8928566,25445,1.5625,25445,22.3214283,25445,29.6875,25445,44.86606979,25445,1.5625,25445,69.41963959,25445,7.8125,25445,74.55357361,25445,17.1875,25445,68.5267868,25445,6.25
25650,50.8928566,25650,4.6875,25650,16.7410717,25650,1.5625,25650,24.5535717,25650,0,25650,19.8660717,25650,23.4375,25650,46.2053566,25650,0,25650,67.4107132,25650,4.6875,25650,75.66963959,25650,17.1875,25650,74.55357361,25650,12.5
25704,49.7767868,25704,3.125,25704,16.9642849,25704,0,25704,20.0892849,25704,7.8125,25704,23.8839283,25704,21.875,25704,43.0803566,25704,0,25704,68.5267868,25704,4.6875,25704,75.44642639,25704,17.1875,25704,72.32142639,25704,15.625
25714,50.2232132,25714,3.125,25714,16.0714283,25714,0,25714,22.0982151,25714,9.375,25714,17.4107151,25714,26.5625,25714,42.63393021,25714,0,25714,70.75892639,25714,4.6875,25714,76.7857132,25714,14.0625,25714,77.23213959,25714,18.75
25716,49.55356979,25716,6.25,25716,17.8571434,25716,0,25716,27.0089283,25716,4.6875,25716,20.7589283,25716,28.125,25716,46.42856979,25716,1.5625,25716,70.0892868,25716,9.375,25716,76.7857132,25716,14.0625,25716,75.44642639,25716,6.25
25758,50.6696434,25758,9.375,25758,16.2946434,25758,1.5625,25758,29.6875,25758,21.875,25758,20.9821434,25758,29.6875,25758,45.3125,25758,0,25758,68.08036041,25758,9.375,25758,75.66963959,25758,14.0625,25758,73.2142868,25758,7.8125
25918,53.3482132,25918,7.8125,25918,16.2946434,25918,0,25918,21.875,25918,0,25918,19.1964283,25918,23.4375,25918,46.42856979,25918,3.125,25918,70.98213959,25918,9.375,25918,76.11607361,25918,14.0625,25918,74.10713959,25918,9.375
25930,54.0178566,25930,9.375,25930,15.84821415,25930,0,25930,20.5357151,25930,0,25930,22.9910717,25930,26.5625,25930,42.1875,25930,1.5625,25930,68.9732132,25930,6.25,25930,78.125,25930,20.3125,25930,73.6607132,25930,7.8125
26154,44.4196434,26154,3.125,26154,13.39285755,26154,0,26154,26.1160717,26154,9.375,26154,21.4285717,26154,23.4375,26154,45.9821434,26154,1.5625,26154,68.9732132,26154,12.5,26154,76.11607361,26154,25,26154,71.6517868,26154,15.625
26264,48.6607132,26264,9.375,26264,18.5267849,26264,0,26264,26.7857151,26264,12.5,26264,24.3303566,26264,31.25,26264,45.0892868,26264,4.6875,26264,71.6517868,26264,10.9375,26264,77.67857361,26264,25,26264,73.88392639,26264,9.375
26304,52.67856979,26304,7.8125,26304,17.1875,26304,0,26304,29.4642849,26304,1.5625,26304,18.75,26304,25,26304,43.9732132,26304,0,26304,68.9732132,26304,7.8125,26304,75,26304,7.8125,26304,73.4375,26304,6.25
26378,47.32143021,26378,6.25,26378,18.9732151,26378,0,26378,26.7857151,26378,4.6875,26378,25.6696434,26378,40.625,26378,42.63393021,26378,0,26378,66.74107361,26378,7.8125,26378,76.11607361,26378,21.875,26378,69.64286041,26378,9.375
26422,46.875,26422,4.6875,26422,18.3035717,26422,0,26422,20.0892849,26422,23.4375,26422,25.8928566,26422,28.125,26422,43.9732132,26422,0,26422,71.6517868,26422,4.6875,26422,77.00892639,26422,9.375,26422,75.44642639,26422,14.0625
26647,50.2232132,26647,6.25,26647,17.4107151,26647,3.125,26647,25.6696434,26647,7.8125,26647,23.4375,26647,31.25,26647,43.5267868,26647,1.5625,26647,68.75,26647,9.375,26647,74.33036041,26647,21.875,26647,73.6607132,26647,18.75
26694,45.5357132,26694,1.5625,26694,17.1875,26694,3.125,26694,24.3303566,26694,1.5625,26694,25,26694,34.375,26694,41.2946434,26694,1.5625,26694,70.5357132,26694,7.8125,26694,75.89286041,26694,17.1875,26694,75.2232132,26694,14.0625
26817,49.3303566,26817,9.375,26817,17.1875,26817,0,26817,21.6517849,26817,9.375,26817,18.75,26817,20.3125,26817,44.19643021,26817,1.5625,26817,70.0892868,26817,12.5,26817,75.66963959,26817,17.1875,26817,74.55357361,26817,14.0625
26971,53.7946434,26971,7.8125,26971,15.1785717,26971,0,26971,24.7767849,26971,0,26971,22.9910717,26971,26.5625,26971,41.07143021,26971,1.5625,26971,69.19642639,26971,7.8125,26971,75,26971,12.5,26971,72.54463959,26971,9.375
27015,47.99106979,27015,4.6875,27015,14.73214245,27015,4.6875,27015,23.8839283,27015,4.6875,27015,19.6428566,27015,29.6875,27015,46.875,27015,4.6875,27015,74.33036041,27015,9.375,27015,80.80357361,27015,15.625,27015,80.80357361,27015,20.3125
27030,48.2142868,27030,4.6875,27030,16.0714283,27030,0,27030,24.1071434,27030,6.25,27030,17.4107151,27030,28.125,27030,40.8482132,27030,1.5625,27030,71.6517868,27030,7.8125,27030,78.79463959,27030,14.0625,27030,77.9017868,27030,18.75
27105,50,27105,7.8125,27105,17.1875,27105,1.5625,27105,21.6517849,27105,6.25,27105,20.9821434,27105,34.375,27105,45.0892868,27105,4.6875,27105,69.86607361,27105,6.25,27105,77.00892639,27105,15.625,27105,77.67857361,27105,21.875
27309,55.13393021,27309,20.3125,27309,18.3035717,27309,3.125,27309,22.7678566,27309,0,27309,23.2142849,27309,26.5625,27309,47.7678566,27309,1.5625,27309,72.54463959,27309,17.1875,27309,69.64286041,27309,12.5,27309,66.74107361,27309,4.6875
27455,47.32143021,27455,9.375,27455,16.0714283,27455,4.6875,27455,22.5446434,27455,20.3125,27455,21.875,27455,28.125,27455,39.2857132,27455,3.125,27455,71.42857361,27455,4.6875,27455,22.7678566,27455,0,27455,73.6607132,27455,7.8125
27522,53.3482132,27522,4.6875,27522,16.5178566,27522,1.5625,27522,24.5535717,27522,0,27522,22.5446434,27522,34.375,27522,41.74106979,27522,3.125,27522,68.75,27522,4.6875,27522,23.4375,27522,0,27522,69.64286041,27522,7.8125
27627,48.6607132,27627,7.8125,27627,16.9642849,27627,1.5625,27627,23.6607151,27627,0,27627,21.6517849,27627,28.125,27627,43.9732132,27627,3.125,27627,70.3125,27627,10.9375,27627,21.875,27627,0,27627,71.20536041,27627,14.0625
27652,46.6517868,27652,7.8125,27652,17.4107151,27652,1.5625,27652,26.1160717,27652,7.8125,27652,22.7678566,27652,26.5625,27652,45.5357132,27652,4.6875,27652,69.19642639,27652,9.375,27652,23.2142849,27652,0,27652,71.875,27652,14.0625
27793,52.67856979,27793,15.625,27793,15.1785717,27793,1.5625,27793,23.2142849,27793,0,27793,23.4375,27793,29.6875,27793,42.63393021,27793,0,27793,69.19642639,27793,7.8125,27793,24.5535717,27793,0,27793,74.10713959,27793,12.5
27834,48.2142868,27834,3.125,27834,14.5089283,27834,0,27834,23.8839283,27834,12.5,27834,22.7678566,27834,32.8125,27834,41.5178566,27834,0,27834,73.2142868,27834,7.8125,27834,24.1071434,27834,0,27834,77.9017868,27834,14.0625
27895,56.4732132,27895,9.375,27895,17.6339283,27895,1.5625,27895,22.5446434,27895,0,27895,22.9910717,27895,25,27895,40.17856979,27895,3.125,27895,72.32142639,27895,10.9375,27895,25.6696434,27895,1.5625,27895,73.6607132,27895,7.8125
28007,49.55356979,28007,3.125,28007,16.0714283,28007,0,28007,26.1160717,28007,0,28007,21.2053566,28007,26.5625,28007,45.75893021,28007,0,28007,68.75,28007,7.8125,28007,25,28007,1.5625,28007,74.7767868,28007,12.5
28046,45.9821434,28046,4.6875,28046,16.9642849,28046,3.125,28046,23.6607151,28046,6.25,28046,22.3214283,28046,32.8125,28046,44.6428566,28046,6.25,28046,71.42857361,28046,12.5,28046,23.6607151,28046,0,28046,75.89286041,28046,12.5
28103,51.5625,28103,12.5,28103,17.8571434,28103,3.125,28103,24.3303566,28103,0,28103,20.3125,28103,32.8125,28103,43.9732132,28103,3.125,28103,70.3125,28103,6.25,28103,24.3303566,28103,0,28103,74.10713959,28103,10.9375
28453,48.6607132,28453,4.6875,28453,14.5089283,28453,3.125,28453,31.9196434,28453,1.5625,28453,21.6517849,28453,28.125,28453,42.63393021,28453,0,28453,71.20536041,28453,14.0625,28453,60.0446434,28453,0,28453,73.4375,28453,17.1875
28616,50,28616,4.6875,28616,15.84821415,28616,0,28616,25.8928566,28616,6.25,28616,20.9821434,28616,29.6875,28616,42.63393021,28616,0,28616,74.55357361,28616,10.9375,28616,60.49106979,28616,0,28616,69.86607361,28616,1.5625
28795,49.1071434,28795,12.5,28795,14.5089283,28795,3.125,28795,25.2232151,28795,10.9375,28795,22.3214283,28795,18.75,28795,45.75893021,28795,3.125,28795,74.55357361,28795,12.5,28795,64.50892639,28795,1.5625,28795,74.33036041,28795,10.9375
28855,53.125,28855,6.25,28855,17.8571434,28855,3.125,28855,26.3392849,28855,0,28855,20.7589283,28855,28.125,28855,44.19643021,28855,7.8125,28855,75,28855,6.25,28855,60.9375,28855,3.125,28855,75,28855,10.9375
28883,48.4375,28883,6.25,28883,11.83035755,28883,3.125,28883,25.4464283,28883,7.8125,28883,19.4196434,28883,32.8125,28883,41.74106979,28883,4.6875,28883,73.4375,28883,7.8125,28883,61.8303566,28883,4.6875,28883,75.89286041,28883,14.0625
28973,45.5357132,28973,12.5,28973,14.0625,28973,0,28973,25.2232151,28973,7.8125,28973,21.2053566,28973,32.8125,28973,44.6428566,28973,3.125,28973,74.10713959,28973,17.1875,28973,59.82143021,28973,7.8125,28973,70.3125,28973,6.25
28985,48.88393021,28985,12.5,28985,17.1875,28985,1.5625,28985,25,28985,6.25,28985,21.4285717,28985,34.375,28985,42.8571434,28985,0,28985,73.2142868,28985,14.0625,28985,61.8303566,28985,3.125,28985,73.6607132,28985,9.375
29260,48.2142868,29260,6.25,29260,19.1964283,29260,0,29260,24.3303566,29260,17.1875,29260,20.9821434,29260,32.8125,29260,43.5267868,29260,1.5625,29260,75,29260,15.625,29260,69.19642639,29260,4.6875,29260,78.79463959,29260,25
29311,53.3482132,29311,10.9375,29311,15.84821415,29311,0,29311,25,29311,3.125,29311,22.7678566,29311,23.4375,29311,45.75893021,29311,1.5625,29311,70.75892639,29311,4.6875,29311,66.51786041,29311,7.8125,29311,72.32142639,29311,12.5
29432,49.3303566,29432,4.6875,29432,14.5089283,29432,0,29432,23.6607151,29432,7.8125,29432,22.7678566,29432,31.25,29432,43.75,29432,3.125,29432,75.66963959,29432,7.8125,29432,72.0982132,29432,3.125,29432,79.24107361,29432,17.1875
29491,50.44643021,29491,4.6875,29491,16.9642849,29491,0,29491,27.4553566,29491,0,29491,19.8660717,29491,32.8125,29491,42.63393021,29491,6.25,29491,70.3125,29491,7.8125,29491,66.51786041,29491,7.8125,29491,74.33036041,29491,14.0625
29566,46.6517868,29566,9.375,29566,19.8660717,29566,0,29566,24.3303566,29566,4.6875,29566,22.0982151,29566,26.5625,29566,39.2857132,29566,4.6875,29566,68.75,29566,6.25,29566,63.1696434,29566,7.8125,29566,70.5357132,29566,7.8125
29621,47.7678566,29621,7.8125,29621,18.75,29621,1.5625,29621,26.1160717,29621,17.1875,29621,19.6428566,29621,25,29621,44.4196434,29621,1.5625,29621,69.41963959,29621,6.25,29621,64.95536041,29621,7.8125,29621,73.88392639,29621,9.375
29637,47.0982132,29637,6.25,29637,16.9642849,29637,0,29637,27.4553566,29637,9.375,29637,18.75,29637,18.75,29637,39.50893021,29637,0,29637,71.42857361,29637,9.375,29637,67.4107132,29637,4.6875,29637,74.7767868,29637,12.5
29672,49.55356979,29672,9.375,29672,14.95535755,29672,0,29672,22.9910717,29672,4.6875,29672,23.4375,29672,21.875,29672,42.4107132,29672,1.5625,29672,73.88392639,29672,9.375,29672,70.3125,29672,12.5,29672,78.125,29672,18.75
29678,53.3482132,29678,10.9375,29678,16.2946434,29678,0,29678,21.4285717,29678,0,29678,19.4196434,29678,25,29678,43.30356979,29678,1.5625,29678,74.33036041,29678,4.6875,29678,70.75892639,29678,3.125,29678,77.23213959,29678,14.0625
29785,53.125,29785,9.375,29785,19.4196434,29785,4.6875,29785,25.8928566,29785,0,29785,21.875,29785,29.6875,29785,48.2142868,29785,6.25,29785,72.32142639,29785,4.6875,29785,68.30357361,29785,7.8125,29785,75,29785,12.5
29832,49.1071434,29832,7.8125,29832,17.1875,29832,3.125,29832,25.2232151,29832,12.5,29832,23.2142849,29832,32.8125,29832,44.6428566,29832,1.5625,29832,74.33036041,29832,15.625,29832,69.64286041,29832,10.9375,29832,77.23213959,29832,20.3125
29849,45.75893021,29849,3.125,29849,18.75,29849,1.5625,29849,20.0892849,29849,1.5625,29849,20.9821434,29849,26.5625,29849,46.2053566,29849,0,29849,75.89286041,29849,9.375,29849,72.99107361,29849,9.375,29849,78.125,29849,10.9375
29875,51.7857132,29875,9.375,29875,16.0714283,29875,0,29875,23.2142849,29875,3.125,29875,23.2142849,29875,23.4375,29875,46.42856979,29875,1.5625,29875,70.75892639,29875,4.6875,29875,66.51786041,29875,7.8125,29875,72.32142639,29875,12.5
29975,54.4642868,29975,10.9375,29975,17.1875,29975,1.5625,29975,23.6607151,29975,0,29975,21.4285717,29975,25,29975,41.9642868,29975,0,29975,71.20536041,29975,9.375,29975,68.5267868,29975,14.0625,29975,75.2232132,29975,14.0625
30056,53.57143021,30056,10.9375,30056,20.3125,30056,1.5625,30056,24.3303566,30056,6.25,30056,21.2053566,30056,25,30056,42.63393021,30056,0,30056,72.32142639,30056,7.8125,30056,69.19642639,30056,4.6875,30056,76.11607361,30056,12.5
30068,50.6696434,30068,10.9375,30068,16.7410717,30068,1.5625,30068,26.7857151,30068,1.5625,30068,20.3125,30068,26.5625,30068,43.75,30068,0,30068,70.3125,30068,10.9375,30068,64.50892639,30068,10.9375,30068,76.11607361,30068,18.75
30081,47.99106979,30081,6.25,30081,14.73214245,30081,1.5625,30081,23.8839283,30081,9.375,30081,23.8839283,30081,31.25,30081,43.30356979,30081,6.25,30081,75.2232132,30081,10.9375,30081,68.75,30081,7.8125,30081,76.5625,30081,14.0625
30301,51.11606979,30301,12.5,30301,16.9642849,30301,1.5625,30301,22.3214283,30301,4.6875,30301,21.4285717,30301,35.9375,30301,41.07143021,30301,0,30301,77.67857361,30301,14.0625,30301,77.45536041,30301,18.75,30301,79.24107361,30301,18.75
30334,49.55356979,30334,4.6875,30334,16.5178566,30334,4.6875,30334,23.8839283,30334,6.25,30334,22.7678566,30334,26.5625,30334,42.63393021,30334,3.125,30334,77.9017868,30334,9.375,30334,76.7857132,30334,14.0625,30334,77.9017868,30334,18.75
30704,52.9017868,30704,1.5625,30704,18.0803566,30704,1.5625,30704,23.6607151,30704,0,30704,25.2232151,30704,23.4375,30704,45.0892868,30704,1.5625,30704,79.24107361,30704,23.4375,30704,77.45536041,30704,12.5,30704,76.11607361,30704,14.0625
30893,44.4196434,30893,7.8125,30893,17.4107151,30893,0,30893,25.2232151,30893,6.25,30893,22.0982151,30893,21.875,30893,39.2857132,30893,1.5625,30893,76.7857132,30893,17.1875,30893,76.11607361,30893,17.1875,30893,76.3392868,30893,15.625
30920,49.55356979,30920,4.6875,30920,18.75,30920,0,30920,23.8839283,30920,0,30920,16.7410717,30920,23.4375,30920,46.2053566,30920,3.125,30920,77.23213959,30920,21.875,30920,75.2232132,30920,18.75,30920,75.89286041,30920,21.875
30960,50.44643021,30960,9.375,30960,16.7410717,30960,6.25,30960,22.7678566,30960,0,30960,22.7678566,30960,25,30960,44.6428566,30960,1.5625,30960,79.24107361,30960,18.75,30960,78.3482132,30960,20.3125,30960,77.9017868,30960,17.1875
30968,48.88393021,30968,9.375,30968,16.9642849,30968,0,30968,18.0803566,30968,0,30968,23.6607151,30968,26.5625,30968,42.1875,30968,1.5625,30968,77.45536041,30968,17.1875,30968,74.7767868,30968,14.0625,30968,76.3392868,30968,25
31007,53.125,31007,4.6875,31007,19.6428566,31007,4.6875,31007,23.4375,31007,0,31007,21.875,31007,35.9375,31007,44.6428566,31007,3.125,31007,80.35713959,31007,21.875,31007,77.23213959,31007,20.3125,31007,78.125,31007,23.4375
31245,53.57143021,31245,9.375,31245,14.95535755,31245,4.6875,31245,22.9910717,31245,1.5625,31245,19.1964283,31245,28.125,31245,43.30356979,31245,3.125,31245,81.0267868,31245,18.75,31245,81.69642639,31245,21.875,31245,82.8125,31245,23.4375
31315,52.00893021,31315,7.8125,31315,16.5178566,31315,0,31315,31.6964283,31315,14.0625,31315,21.2053566,31315,34.375,31315,47.0982132,31315,0,31315,82.8125,31315,26.5625,31315,79.4642868,31315,21.875,31315,83.25892639,31315,26.5625
31377,51.11606979,31377,10.9375,31377,14.95535755,31377,1.5625,31377,25.6696434,31377,0,31377,21.6517849,31377,21.875,31377,44.6428566,31377,1.5625,31377,77.00892639,31377,18.75,31377,76.11607361,31377,20.3125,31377,78.79463959,31377,25
31411,53.7946434,31411,10.9375,31411,19.4196434,31411,0,31411,26.3392849,31411,7.8125,31411,20.9821434,31411,31.25,31411,42.4107132,31411,0,31411,78.57142639,31411,15.625,31411,74.33036041,31411,9.375,31411,78.79463959,31411,20.3125
31470,48.6607132,31470,6.25,31470,16.5178566,31470,1.5625,31470,26.5625,31470,0,31470,21.4285717,31470,32.8125,31470,41.9642868,31470,1.5625,31470,75.44642639,31470,7.8125,31470,73.6607132,31470,9.375,31470,77.67857361,31470,12.5
31608,46.42856979,31608,12.5,31608,15.40178585,31608,3.125,31608,25.8928566,31608,4.6875,31608,18.3035717,31608,23.4375,31608,43.0803566,31608,1.5625,31608,76.7857132,31608,12.5,31608,72.76786041,31608,7.8125,31608,77.9017868,31608,12.5
31661,49.7767868,31661,4.6875,31661,16.2946434,31661,0,31661,26.1160717,31661,0,31661,23.4375,31661,23.4375,31661,41.9642868,31661,1.5625,31661,75.44642639,31661,12.5,31661,73.88392639,31661,17.1875,31661,76.7857132,31661,14.0625
31701,45.3125,31701,12.5,31701,17.6339283,31701,1.5625,31701,26.5625,31701,3.125,31701,24.3303566,31701,29.6875,31701,43.0803566,31701,1.5625,31701,79.24107361,31701,14.0625,31701,75.2232132,31701,10.9375,31701,81.25,31701,25
31903,54.0178566,31903,7.8125,31903,14.95535755,31903,4.6875,31903,24.5535717,31903,0,31903,20.3125,31903,29.6875,31903,44.86606979,31903,1.5625,31903,81.0267868,31903,18.75,31903,81.69642639,31903,21.875,31903,82.8125,31903,23.4375
31919,45.3125,31919,6.25,31919,17.6339283,31919,0,31919,21.6517849,31919,1.5625,31919,26.1160717,31919,26.5625,31919,39.9553566,31919,4.6875,31919,81.4732132,31919,25,31919,76.7857132,31919,18.75,31919,81.0267868,31919,29.6875
31954,52.00893021,31954,9.375,31954,18.5267849,31954,0,31954,26.7857151,31954,0,31954,17.1875,31954,21.875,31954,45.75893021,31954,1.5625,31954,78.79463959,31954,21.875,31954,72.76786041,31954,18.75,31954,76.5625,31954,20.3125
31977,49.55356979,31977,9.375,31977,17.1875,31977,0,31977,29.2410717,31977,10.9375,31977,22.5446434,31977,21.875,31977,43.75,31977,6.25,31977,79.01786041,31977,15.625,31977,68.9732132,31977,4.6875,31977,77.67857361,31977,20.3125
32015,47.99106979,32015,6.25,32015,12.72321415,32015,3.125,32015,24.1071434,32015,3.125,32015,19.4196434,32015,21.875,32015,41.07143021,32015,0,32015,74.7767868,32015,9.375,32015,73.88392639,32015,17.1875,32015,69.19642639,32015,10.9375
32508,49.3303566,32508,7.8125,32508,17.8571434,32508,0,32508,25.2232151,32508,1.5625,32508,20.5357151,32508,26.5625,32508,46.2053566,32508,4.6875,32508,73.2142868,32508,12.5,32508,75.44642639,32508,14.0625,32508,72.0982132,32508,6.25
32570,51.11606979,32570,12.5,32570,14.0625,32570,1.5625,32570,24.5535717,32570,1.5625,32570,19.6428566,32570,28.125,32570,45.5357132,32570,0,32570,76.11607361,32570,15.625,32570,73.88392639,32570,10.9375,32570,74.10713959,32570,15.625
32812,54.6875,32812,12.5,32812,14.28571415,32812,1.5625,32812,24.1071434,32812,18.75,32812,20.5357151,32812,28.125,32812,43.75,32812,3.125,32812,74.55357361,32812,14.0625,32812,73.6607132,32812,9.375,32812,72.99107361,32812,6.25
32825,49.3303566,32825,3.125,32825,17.4107151,32825,0,32825,28.3482151,32825,17.1875,32825,21.4285717,32825,28.125,32825,44.4196434,32825,0,32825,75.2232132,32825,14.0625,32825,73.2142868,32825,12.5,32825,72.76786041,32825,14.0625
32826,48.6607132,32826,4.6875,32826,14.5089283,32826,1.5625,32826,22.0982151,32826,7.8125,32826,19.1964283,32826,25,32826,45.75893021,32826,1.5625,32826,74.10713959,32826,9.375,32826,73.6607132,32826,12.5,32826,74.55357361,32826,14.0625
32903,47.5446434,32903,6.25,32903,19.1964283,32903,3.125,32903,23.6607151,32903,17.1875,32903,23.2142849,32903,23.4375,32903,46.42856979,32903,0,32903,72.99107361,32903,10.9375,32903,70.3125,32903,7.8125,32903,76.7857132,32903,10.9375
32967,47.5446434,32967,4.6875,32967,18.3035717,32967,1.5625,32967,27.4553566,32967,0,32967,22.7678566,32967,29.6875,32967,40.17856979,32967,0,32967,77.00892639,32967,17.1875,32967,75.44642639,32967,20.3125,32967,76.5625,32967,18.75
33013,50.2232132,33013,12.5,33013,18.5267849,33013,0,33013,26.3392849,33013,23.4375,33013,20.9821434,33013,32.8125,33013,43.75,33013,3.125,33013,75.89286041,33013,12.5,33013,73.2142868,33013,10.9375,33013,73.88392639,33013,12.5
33280,50,33280,7.8125,33280,20.7589283,33280,1.5625,33280,27.4553566,33280,15.625,33280,23.6607151,33280,26.5625,33280,42.1875,33280,4.6875,33280,76.11607361,33280,17.1875,33280,77.45536041,33280,18.75,33280,77.00892639,33280,15.625
33409,48.4375,33409,4.6875,33409,18.75,33409,1.5625,33409,23.6607151,33409,6.25,33409,21.875,33409,25,33409,41.5178566,33409,1.5625,33409,75.2232132,33409,14.0625,33409,75.89286041,33409,18.75,33409,76.11607361,33409,17.1875
33427,45.75893021,33427,10.9375,33427,17.6339283,33427,1.5625,33427,24.5535717,33427,1.5625,33427,22.3214283,33427,28.125,33427,41.5178566,33427,1.5625,33427,78.57142639,33427,18.75,33427,77.45536041,33427,23.4375,33427,76.7857132,33427,14.0625
33702,47.99106979,33702,14.0625,33702,19.1964283,33702,0,33702,24.7767849,33702,6.25,33702,22.9910717,33702,29.6875,33702,44.86606979,33702,3.125,33702,71.6517868,33702,17.1875,33702,68.08036041,33702,9.375,33702,67.85713959,33702,7.8125
33804,49.55356979,33804,7.8125,33804,18.9732151,33804,1.5625,33804,25.6696434,33804,0,33804,26.3392849,33804,39.0625,33804,43.75,33804,4.6875,33804,73.4375,33804,14.0625,33804,74.33036041,33804,12.5,33804,73.88392639,33804,9.375
33865,47.99106979,33865,6.25,33865,11.83035755,33865,3.125,33865,22.9910717,33865,6.25,33865,19.8660717,33865,32.8125,33865,44.86606979,33865,6.25,33865,70.3125,33865,12.5,33865,74.55357361,33865,9.375,33865,71.875,33865,10.9375
33867,45.75893021,33867,12.5,33867,17.1875,33867,0,33867,29.4642849,33867,10.9375,33867,19.4196434,33867,20.3125,33867,41.74106979,33867,0,33867,76.11607361,33867,12.5,33867,79.01786041,33867,28.125,33867,71.875,33867,6.25
33887,52.9017868,33887,7.8125,33887,18.5267849,33887,0,33887,22.3214283,33887,0,33887,23.2142849,33887,25,33887,45.9821434,33887,1.5625,33887,70.3125,33887,6.25,33887,70.0892868,33887,7.8125,33887,65.8482132,33887,3.125
34022,45.9821434,34022,3.125,34022,18.75,34022,0,34022,22.7678566,34022,1.5625,34022,16.9642849,34022,23.4375,34022,47.0982132,34022,1.5625,34022,69.19642639,34022,7.8125,34022,75.2232132,34022,15.625,34022,73.2142868,34022,12.5
34108,47.99106979,34108,9.375,34108,15.84821415,34108,0,34108,24.3303566,34108,1.5625,34108,22.9910717,34108,29.6875,34108,39.7321434,34108,3.125,34108,68.75,34108,10.9375,34108,76.3392868,34108,12.5,34108,75.89286041,34108,15.625
34465,46.875,34465,10.9375,34465,16.7410717,34465,1.5625,34465,26.3392849,34465,4.6875,34465,21.875,34465,21.875,34465,43.75,34465,0,34465,66.51786041,34465,3.125,34465,74.7767868,34465,7.8125,34465,74.7767868,34465,12.5
34500,47.32143021,34500,10.9375,34500,16.7410717,34500,0,34500,25,34500,6.25,34500,21.2053566,34500,25,34500,43.5267868,34500,7.8125,34500,68.9732132,34500,6.25,34500,74.10713959,34500,15.625,34500,76.11607361,34500,14.0625
34624,49.55356979,34624,4.6875,34624,18.3035717,34624,1.5625,34624,25.8928566,34624,3.125,34624,19.8660717,34624,35.9375,34624,44.4196434,34624,1.5625,34624,70.3125,34624,10.9375,34624,77.45536041,34624,15.625,34624,77.45536041,34624,20.3125
34932,47.7678566,34932,6.25,34932,18.9732151,34932,0,34932,25.2232151,34932,1.5625,34932,26.1160717,34932,42.1875,34932,41.2946434,34932,1.5625,34932,70.5357132,34932,6.25,34932,73.6607132,34932,12.5,34932,67.63392639,34932,7.8125
34950,52.4553566,34950,4.6875,34950,19.1964283,34950,4.6875,34950,22.3214283,34950,1.5625,34950,20.3125,34950,28.125,34950,48.2142868,34950,6.25,34950,70.98213959,34950,9.375,34950,73.88392639,34950,12.5,34950,67.85713959,34950,7.8125
34952,47.99106979,34952,6.25,34952,17.1875,34952,0,34952,26.1160717,34952,0,34952,19.8660717,34952,26.5625,34952,46.875,34952,0,34952,70.75892639,34952,7.8125,34952,75.44642639,34952,9.375,34952,69.19642639,34952,7.8125
34968,44.94047546,34968,14.58333302,34968,18.45238113,34968,0,34968,25.2232151,34968,0,34968,22.02380943,34968,31.25,34968,43.45238113,34968,4.166666508,34968,68.75,34968,10.416667,34968,70.5357132,34968,8.333333015,34968,66.66666412,34968,10.41666698
35141,50,35141,3.125,35141,16.9642849,35141,0,35141,15.84821415,35141,0,35141,22.5446434,35141,34.375,35141,43.30356979,35141,0,35141,70.0892868,35141,7.8125,35141,75.44642639,35141,14.0625,35141,67.1875,35141,6.25
35218,51.5625,35218,4.6875,35218,15.40178585,35218,0,35218,15.1785717,35218,0,35218,24.3303566,35218,21.875,35218,41.9642868,35218,3.125,35218,72.76786041,35218,14.0625,35218,77.67857361,35218,17.1875,35218,71.875,35218,7.8125
35378,47.0982132,35378,12.5,35378,16.7410717,35378,3.125,35378,16.2946434,35378,0,35378,22.5446434,35378,31.25,35378,43.75,35378,0,35378,70.98213959,35378,7.8125,35378,75.66963959,35378,15.625,35378,69.19642639,35378,3.125
35465,45.3125,35465,10.9375,35465,18.0803566,35465,0,35465,18.5267849,35465,0,35465,19.4196434,35465,23.4375,35465,42.1875,35465,1.5625,35465,69.86607361,35465,7.8125,35465,73.6607132,35465,10.9375,35465,68.5267868,35465,6.25
35478,48.4375,35478,9.375,35478,15.40178585,35478,0,35478,16.9642849,35478,0,35478,21.6517849,35478,32.8125,35478,44.19643021,35478,4.6875,35478,69.64286041,35478,1.5625,35478,73.4375,35478,12.5,35478,69.64286041,35478,4.6875
35552,46.6517868,35552,7.8125,35552,14.95535755,35552,1.5625,35552,15.40178585,35552,1.5625,35552,20.0892849,35552,29.6875,35552,43.75,35552,1.5625,35552,69.19642639,35552,7.8125,35552,73.2142868,35552,14.0625,35552,67.4107132,35552,10.9375
35580,46.875,35580,9.375,35580,16.9642849,35580,3.125,35580,18.5267849,35580,1.5625,35580,19.8660717,35580,32.8125,35580,43.9732132,35580,1.5625,35580,72.99107361,35580,15.625,35580,76.11607361,35580,17.1875,35580,69.64286041,35580,6.25
35636,52.4553566,35636,6.25,35636,13.83928585,35636,0,35636,18.9732151,35636,0,35636,24.7767849,35636,32.8125,35636,44.6428566,35636,3.125,35636,74.7767868,35636,9.375,35636,77.9017868,35636,12.5,35636,70.75892639,35636,4.6875
35705,48.88393021,35705,9.375,35705,17.6339283,35705,0,35705,15.84821415,35705,0,35705,23.8839283,35705,37.5,35705,40.625,35705,0,35705,70.0892868,35705,7.8125,35705,75.44642639,35705,14.0625,35705,67.1875,35705,6.25
35875,46.42856979,35875,12.5,35875,18.75,35875,1.5625,35875,15.84821415,35875,0,35875,21.875,35875,25,35875,37.5,35875,1.5625,35875,63.1696434,35875,4.6875,35875,67.85713959,35875,6.25,35875,63.3928566,35875,4.6875
35914,54.0178566,35914,15.625,35914,14.5089283,35914,3.125,35914,16.2946434,35914,0,35914,20.9821434,35914,26.5625,35914,44.19643021,35914,4.6875,35914,68.30357361,35914,6.25,35914,68.30357361,35914,4.6875,35914,66.51786041,35914,6.25
35949,45.9821434,35949,10.9375,35949,16.5178566,35949,1.5625,35949,19.1964283,35949,0,35949,19.6428566,35949,25,35949,42.4107132,35949,0,35949,68.30357361,35949,7.8125,35949,70.0892868,35949,7.8125,35949,66.29463959,35949,4.6875
36009,49.1071434,36009,14.0625,36009,16.2946434,36009,3.125,36009,20.7589283,36009,0,36009,22.9910717,36009,28.125,36009,41.9642868,36009,3.125,36009,66.07142639,36009,6.25,36009,69.41963959,36009,1.5625,36009,63.1696434,36009,0
36502,47.0982132,36502,4.6875,36502,16.5178566,36502,1.5625,36502,16.9642849,36502,0,36502,22.9910717,36502,29.6875,36502,42.63393021,36502,1.5625,36502,67.63392639,36502,12.5,36502,72.99107361,36502,20.3125,36502,67.63392639,36502,10.9375
36613,48.88393021,36613,10.9375,36613,17.8571434,36613,0,36613,16.9642849,36613,3.125,36613,23.2142849,36613,29.6875,36613,42.1875,36613,1.5625,36613,66.74107361,36613,3.125,36613,71.20536041,36613,4.6875,36613,65.625,36613,1.5625
36632,46.6517868,36632,7.8125,36632,17.1875,36632,1.5625,36632,15.625,36632,1.5625,36632,23.6607151,36632,31.25,36632,45.3125,36632,4.6875,36632,64.50892639,36632,4.6875,36632,66.29463959,36632,6.25,36632,64.0625,36632,6.25
36687,43.9732132,36687,7.8125,36687,16.9642849,36687,0,36687,18.0803566,36687,0,36687,18.3035717,36687,25,36687,42.4107132,36687,0,36687,74.10713959,36687,10.9375,36687,79.9107132,36687,25,36687,72.0982132,36687,9.375
36695,47.7678566,36695,4.6875,36695,12.9464283,36695,1.5625,36695,15.625,36695,0,36695,20.7589283,36695,31.25,36695,43.30356979,36695,1.5625,36695,75.2232132,36695,6.25,36695,77.67857361,36695,20.3125,36695,65.4017868,36695,4.6875
36887,45.0892868,36887,9.375,36887,19.1964283,36887,0,36887,16.2946434,36887,0,36887,21.6517849,36887,34.375,36887,40.17856979,36887,0,36887,65.4017868,36887,9.375,36887,67.1875,36887,4.6875,36887,62.5,36887,7.8125
36889,48.4375,36889,9.375,36889,17.8571434,36889,0,36889,20.0892849,36889,3.125,36889,19.4196434,36889,28.125,36889,41.74106979,36889,0,36889,67.4107132,36889,4.6875,36889,69.64286041,36889,7.8125,36889,65.17857361,36889,6.25
36892,48.88393021,36892,7.8125,36892,16.2946434,36892,0,36892,19.1964283,36892,0,36892,21.875,36892,26.5625,36892,44.19643021,36892,0,36892,65.8482132,36892,1.5625,36892,65.17857361,36892,3.125,36892,62.2767868,36892,0
36904,50.8928566,36904,10.9375,36904,15.84821415,36904,1.5625,36904,16.9642849,36904,0,36904,23.8839283,36904,29.6875,36904,43.9732132,36904,0,36904,66.07142639,36904,6.25,36904,68.9732132,36904,4.6875,36904,62.05356979,36904,3.125
36918,52.4553566,36918,9.375,36918,20.5357151,36918,1.5625,36918,17.1875,36918,0,36918,21.875,36918,32.8125,36918,43.9732132,36918,1.5625,36918,65.625,36918,3.125,36918,69.19642639,36918,9.375,36918,63.8392868,36918,0
36997,47.0982132,36997,14.0625,36997,12.72321415,36997,0,36997,16.9642849,36997,0,36997,20.3125,36997,21.875,36997,44.86606979,36997,3.125,36997,63.61606979,36997,4.6875,36997,66.74107361,36997,12.5,36997,60.7142868,36997,7.8125
37066,47.32143021,37066,6.25,37066,16.2946434,37066,0,37066,17.8571434,37066,0,37066,23.2142849,37066,28.125,37066,42.1875,37066,0,37066,68.5267868,37066,12.5,37066,71.875,37066,12.5,37066,62.05356979,37066,6.25
37080,50.6696434,37080,7.8125,37080,16.0714283,37080,0,37080,16.7410717,37080,0,37080,21.2053566,37080,29.6875,37080,44.4196434,37080,1.5625,37080,65.8482132,37080,1.5625,37080,65.17857361,37080,3.125,37080,62.2767868,37080,0
37117,49.1071434,37117,3.125,37117,19.1964283,37117,1.5625,37117,16.7410717,37117,0,37117,20.7589283,37117,35.9375,37117,46.42856979,37117,3.125,37117,64.73213959,37117,6.25,37117,67.4107132,37117,9.375,37117,63.1696434,37117,3.125
37183,44.86606979,37183,7.8125,37183,18.5267849,37183,0,37183,18.3035717,37183,0,37183,25.6696434,37183,23.4375,37183,42.1875,37183,0,37183,67.1875,37183,6.25,37183,67.63392639,37183,1.5625,37183,63.1696434,37183,1.5625
37499,48.2142868,37499,6.25,37499,15.40178585,37499,1.5625,37499,17.8571434,37499,0,37499,23.4375,37499,25,37499,44.6428566,37499,6.25,37499,64.73213959,37499,6.25,37499,65.4017868,37499,1.5625,37499,60.0446434,37499,0
37648,47.32143021,37648,14.0625,37648,17.4107151,37648,1.5625,37648,16.0714283,37648,0,37648,18.9732151,37648,26.5625,37648,47.99106979,37648,3.125,37648,74.7767868,37648,17.1875,37648,74.7767868,37648,12.5,37648,80.35713959,37648,28.125
37675,49.7767868,37675,12.5,37675,15.625,37675,1.5625,37675,15.84821415,37675,0,37675,21.875,37675,23.4375,37675,41.5178566,37675,1.5625,37675,73.6607132,37675,10.9375,37675,78.57142639,37675,20.3125,37675,74.55357361,37675,12.5
37750,50.8928566,37750,12.5,37750,15.1785717,37750,0,37750,17.1875,37750,1.5625,37750,24.1071434,37750,31.25,37750,42.8571434,37750,0,37750,71.875,37750,6.25,37750,68.30357361,37750,4.6875,37750,68.75,37750,4.6875
37809,42.8571434,37809,10.9375,37809,14.73214245,37809,0,37809,16.9642849,37809,0,37809,20.0892849,37809,28.125,37809,41.07143021,37809,3.125,37809,67.85713959,37809,10.9375,37809,66.29463959,37809,6.25,37809,66.9642868,37809,9.375
37938,51.3392868,37938,9.375,37938,16.2946434,37938,1.5625,37938,16.5178566,37938,0,37938,24.5535717,37938,32.8125,37938,43.30356979,37938,0,37938,71.875,37938,6.25,37938,68.30357361,37938,4.6875,37938,68.75,37938,4.6875
38387,43.75,38387,6.25,38387,12.0535717,38387,0,38387,18.3035717,38387,0,38387,20.3125,38387,34.375,38387,44.19643021,38387,0,38387,69.86607361,38387,7.8125,38387,66.74107361,38387,6.25,38387,66.74107361,38387,3.125
38388,43.5267868,38388,6.25,38388,16.5178566,38388,0,38388,18.5267849,38388,1.5625,38388,22.7678566,38388,25,38388,44.19643021,38388,1.5625,38388,70.98213959,38388,6.25,38388,67.85713959,38388,3.125,38388,67.85713959,38388,3.125
38409,42.1875,38409,6.25,38409,18.75,38409,0,38409,15.625,38409,0,38409,21.875,38409,25,38409,43.0803566,38409,0,38409,72.54463959,38409,12.5,38409,68.30357361,38409,9.375,38409,69.19642639,38409,9.375
38488,48.4375,38488,9.375,38488,17.8571434,38488,0,38488,18.3035717,38488,0,38488,23.6607151,38488,28.125,38488,44.86606979,38488,1.5625,38488,70.3125,38488,9.375,38488,67.4107132,38488,7.8125,38488,69.41963959,38488,7.8125
38519,51.5625,38519,12.5,38519,17.6339283,38519,1.5625,38519,19.1964283,38519,0,38519,21.4285717,38519,31.25,38519,43.30356979,38519,4.6875,38519,71.42857361,38519,4.6875,38519,66.9642868,38519,3.125,38519,67.63392639,38519,1.5625
38564,45.3125,38564,10.9375,38564,14.95535755,38564,0,38564,18.9732151,38564,3.125,38564,18.3035717,38564,29.6875,38564,44.6428566,38564,1.5625,38564,71.20536041,38564,6.25,38564,66.51786041,38564,4.6875,38564,70.75892639,38564,9.375
38806,44.86606979,38806,12.5,38806,16.7410717,38806,0,38806,16.7410717,38806,1.5625,38806,19.4196434,38806,28.125,38806,48.2142868,38806,6.25,38806,67.1875,38806,4.6875,38806,71.42857361,38806,7.8125,38806,74.10713959,38806,9.375
38840,46.6517868,38840,3.125,38840,16.0714283,38840,0,38840,16.0714283,38840,0,38840,19.6428566,38840,25,38840,42.63393021,38840,0,38840,68.9732132,38840,6.25,38840,73.4375,38840,9.375,38840,70.3125,38840,9.375
38881,47.7678566,38881,18.75,38881,16.9642849,38881,0,38881,16.9642849,38881,0,38881,18.9732151,38881,28.125,38881,40.4017868,38881,6.25,38881,68.08036041,38881,9.375,38881,68.5267868,38881,7.8125,38881,70.75892639,38881,9.375
38899,48.2142868,38899,9.375,38899,16.5178566,38899,0,38899,17.8571434,38899,1.5625,38899,23.2142849,38899,26.5625,38899,43.9732132,38899,4.6875,38899,67.4107132,38899,4.6875,38899,69.64286041,38899,7.8125,38899,69.64286041,38899,12.5
39026,45.5357132,39026,7.8125,39026,16.7410717,39026,0,39026,18.0803566,39026,0,39026,22.0982151,39026,28.125,39026,44.19643021,39026,4.6875,39026,66.07142639,39026,6.25,39026,68.75,39026,10.9375,39026,68.9732132,39026,7.8125
39239,45.75893021,39239,6.25,39239,17.6339283,39239,0,39239,17.4107151,39239,3.125,39239,19.6428566,39239,26.5625,39239,43.9732132,39239,1.5625,39239,70.0892868,39239,6.25,39239,68.5267868,39239,9.375,39239,70.98213959,39239,9.375
39478,47.5446434,39478,3.125,39478,17.1875,39478,0,39478,19.8660717,39478,1.5625,39478,25,39478,35.9375,39478,44.6428566,39478,0,39478,71.20536041,39478,7.8125,39478,71.875,39478,7.8125,39478,72.76786041,39478,9.375
39552,50.6696434,39552,4.6875,39552,18.5267849,39552,0,39552,17.8571434,39552,3.125,39552,22.5446434,39552,32.8125,39552,50.2232132,39552,0,39552,73.2142868,39552,10.9375,39552,75,39552,12.5,39552,73.6607132,39552,7.8125
39589,53.3482132,39589,12.5,39589,17.1875,39589,0,39589,17.4107151,39589,0,39589,20.5357151,39589,29.6875,39589,45.0892868,39589,4.6875,39589,72.32142639,39589,7.8125,39589,71.20536041,39589,3.125,39589,73.6607132,39589,6.25
39713,48.4375,39713,12.5,39713,19.6428566,39713,0,39713,15.40178585,39713,0,39713,22.9910717,39713,31.25,39713,41.5178566,39713,1.5625,39713,71.875,39713,17.1875,39713,71.6517868,39713,10.9375,39713,70.75892639,39713,9.375
40031,51.11606979,40031,10.9375,40031,17.8571434,40031,0,40031,20.9821434,40031,0,40031,20.9821434,40031,35.9375,40031,45.75893021,40031,3.125,40031,75.66963959,40031,18.75,40031,72.76786041,40031,10.9375,40031,72.0982132,40031,14.0625
40111,47.99106979,40111,9.375,40111,19.4196434,40111,0,40111,16.0714283,40111,0,40111,22.0982151,40111,37.5,40111,41.2946434,40111,1.5625,40111,70.5357132,40111,9.375,40111,68.5267868,40111,7.8125,40111,69.19642639,40111,6.25
40175,49.3303566,40175,4.6875,40175,16.5178566,40175,0,40175,16.7410717,40175,0,40175,19.6428566,40175,29.6875,40175,47.32143021,40175,4.6875,40175,79.6875,40175,15.625,40175,77.23213959,40175,14.0625,40175,76.3392868,40175,15.625
40237,48.6607132,40237,17.1875,40237,18.0803566,40237,0,40237,16.2946434,40237,3.125,40237,21.6517849,40237,37.5,40237,47.7678566,40237,1.5625,40237,73.2142868,40237,6.25,40237,70.75892639,40237,4.6875,40237,70.98213959,40237,6.25
40250,47.7678566,40250,12.5,40250,16.5178566,40250,0,40250,17.1875,40250,0,40250,20.3125,40250,23.4375,40250,40.4017868,40250,0,40250,74.33036041,40250,20.3125,40250,74.33036041,40250,15.625,40250,70.0892868,40250,6.25
40286,47.0982132,40286,15.625,40286,17.6339283,40286,0,40286,17.1875,40286,0,40286,21.875,40286,31.25,40286,44.86606979,40286,1.5625,40286,75,40286,12.5,40286,72.0982132,40286,7.8125,40286,69.86607361,40286,4.6875
40327,46.2053566,40327,7.8125,40327,12.27678585,40327,1.5625,40327,17.1875,40327,1.5625,40327,24.5535717,40327,32.8125,40327,45.5357132,40327,3.125,40327,73.6607132,40327,9.375,40327,72.76786041,40327,9.375,40327,70.5357132,40327,6.25
40333,45.3125,40333,6.25,40333,15.40178585,40333,0,40333,20.0892849,40333,0,40333,21.6517849,40333,31.25,40333,44.6428566,40333,1.5625,40333,73.6607132,40333,12.5,40333,70.98213959,40333,6.25,40333,71.20536041,40333,6.25
40417,50,40417,12.5,40417,18.5267849,40417,1.5625,40417,14.73214245,40417,0,40417,20.9821434,40417,32.8125,40417,47.99106979,40417,4.6875,40417,74.7767868,40417,10.9375,40417,69.86607361,40417,6.25,40417,70.5357132,40417,9.375
40523,44.4196434,40523,10.9375,40523,16.5178566,40523,3.125,40523,15.1785717,40523,0,40523,21.4285717,40523,35.9375,40523,40.17856979,40523,0,40523,75.66963959,40523,23.4375,40523,68.08036041,40523,10.9375,40523,67.63392639,40523,9.375
40541,45.9821434,40541,7.8125,40541,19.6428566,40541,0,40541,14.73214245,40541,0,40541,18.3035717,40541,23.4375,40541,41.5178566,40541,0,40541,75.44642639,40541,18.75,40541,70.3125,40541,9.375,40541,69.86607361,40541,6.25
40594,48.4375,40594,15.625,40594,15.625,40594,1.5625,40594,21.2053566,40594,3.125,40594,22.3214283,40594,29.6875,40594,44.86606979,40594,0,40594,73.6607132,40594,12.5,40594,69.41963959,40594,14.0625,40594,67.85713959,40594,7.8125
40618,50.2232132,40618,7.8125,40618,14.5089283,40618,0,40618,21.4285717,40618,1.5625,40618,23.4375,40618,32.8125,40618,47.5446434,40618,0,40618,78.3482132,40618,20.3125,40618,72.99107361,40618,9.375,40618,70.75892639,40618,7.8125
40794,47.32143021,40794,9.375,40794,16.5178566,40794,0,40794,17.4107151,40794,0,40794,25,40794,37.5,40794,44.6428566,40794,1.5625,40794,75.66963959,40794,10.9375,40794,72.0982132,40794,7.8125,40794,70.3125,40794,4.6875
40802,51.3392868,40802,4.6875,40802,15.625,40802,0,40802,16.2946434,40802,0,40802,21.4285717,40802,25,40802,47.7678566,40802,0,40802,75.44642639,40802,12.5,40802,70.98213959,40802,6.25,40802,69.64286041,40802,9.375
40850,48.88393021,40850,15.625,40850,15.84821415,40850,0,40850,14.95535755,40850,0,40850,21.6517849,40850,34.375,40850,44.86606979,40850,3.125,40850,73.4375,40850,7.8125,40850,68.5267868,40850,7.8125,40850,67.4107132,40850,4.6875
40943,45.5357132,40943,6.25,40943,16.9642849,40943,0,40943,14.28571415,40943,0,40943,27.2321434,40943,28.125,40943,43.30356979,40943,1.5625,40943,75.89286041,40943,15.625,40943,70.0892868,40943,10.9375,40943,68.5267868,40943,4.6875
41044,53.125,41044,3.125,41044,15.84821415,41044,0,41044,17.1875,41044,1.5625,41044,25.2232151,41044,29.6875,41044,46.42856979,41044,0,41044,75.2232132,41044,14.0625,41044,71.875,41044,14.0625,41044,70.3125,41044,9.375
41071,48.2142868,41071,12.5,41071,16.0714283,41071,0,41071,17.6339283,41071,0,41071,23.2142849,41071,29.6875,41071,45.9821434,41071,3.125,41071,71.875,41071,9.375,41071,67.63392639,41071,4.6875,41071,65.4017868,41071,1.5625
41074,44.86606979,41074,9.375,41074,16.7410717,41074,1.5625,41074,19.1964283,41074,0,41074,21.6517849,41074,26.5625,41074,44.86606979,41074,3.125,41074,75,41074,14.0625,41074,70.98213959,41074,7.8125,41074,69.64286041,41074,4.6875
41078,44.94047546,41078,16.66666603,41078,18.75,41078,2.083333254,41078,16.5178566,41078,0,41078,21.72619057,41078,31.25,41078,44.6428566,41078,4.166666508,41078,74.70237732,41078,12.5,41078,69.64286041,41078,6.25,41078,67.26190186,41078,4.166666508
41292,44.4196434,41292,4.6875,41292,18.5267849,41292,0,41292,19.8660717,41292,0,41292,20.9821434,41292,31.25,41292,40.8482132,41292,1.5625,41292,74.7767868,41292,15.625,41292,70.5357132,41292,4.6875,41292,70.75892639,41292,10.9375
41375,50.8928566,41375,17.1875,41375,19.6428566,41375,0,41375,13.83928585,41375,0,41375,20.5357151,41375,29.6875,41375,43.5267868,41375,4.6875,41375,77.45536041,41375,9.375,41375,77.45536041,41375,9.375,41375,72.76786041,41375,4.6875
41474,46.2053566,41474,10.9375,41474,14.73214245,41474,3.125,41474,18.0803566,41474,0,41474,19.8660717,41474,28.125,41474,44.19643021,41474,1.5625,41474,76.3392868,41474,15.625,41474,70.5357132,41474,10.9375,41474,68.75,41474,7.8125
41537,48.88393021,41537,9.375,41537,16.5178566,41537,1.5625,41537,18.0803566,41537,0,41537,21.875,41537,26.5625,41537,42.1875,41537,4.6875,41537,74.55357361,41537,15.625,41537,69.64286041,41537,6.25,41537,68.9732132,41537,10.9375
41542,45.3125,41542,3.125,41542,18.5267849,41542,0,41542,16.9642849,41542,0,41542,17.4107151,41542,20.3125,41542,44.19643021,41542,0,41542,76.7857132,41542,20.3125,41542,70.75892639,41542,12.5,41542,70.0892868,41542,10.9375
41567,47.5446434,41567,15.625,41567,18.5267849,41567,0,41567,18.75,41567,1.5625,41567,22.0982151,41567,31.25,41567,43.0803566,41567,1.5625,41567,75.2232132,41567,9.375,41567,72.76786041,41567,10.9375,41567,71.6517868,41567,12.5
41655,49.55356979,41655,9.375,41655,17.4107151,41655,0,41655,16.0714283,41655,0,41655,20.5357151,41655,29.6875,41655,46.6517868,41655,3.125,41655,80.80357361,41655,17.1875,41655,78.125,41655,12.5,41655,75.89286041,41655,4.6875
41773,50,41773,14.0625,41773,15.40178585,41773,4.6875,41773,18.0803566,41773,0,41773,20.0892849,41773,26.5625,41773,44.6428566,41773,6.25,41773,81.0267868,41773,17.1875,41773,75.89286041,41773,12.5,41773,75,41773,9.375
41913,50.6696434,41913,10.9375,41913,18.3035717,41913,3.125,41913,20.3125,41913,0,41913,21.2053566,41913,26.5625,41913,43.75,41913,3.125,41913,74.55357361,41913,15.625,41913,69.64286041,41913,6.25,41913,68.9732132,41913,10.9375
41969,47.5446434,41969,7.8125,41969,17.8571434,41969,1.5625,41969,16.5178566,41969,1.5625,41969,23.2142849,41969,31.25,41969,42.4107132,41969,1.5625,41969,75.2232132,41969,18.75,41969,72.99107361,41969,12.5,41969,69.19642639,41969,9.375
42013,47.99106979,42013,12.5,42013,16.7410717,42013,0,42013,19.6428566,42013,0,42013,21.875,42013,26.5625,42013,45.0892868,42013,3.125,42013,77.00892639,42013,15.625,42013,73.4375,42013,9.375,42013,71.6517868,42013,10.9375
42119,49.3303566,42119,9.375,42119,16.2946434,42119,1.5625,42119,18.0803566,42119,0,42119,22.9910717,42119,28.125,42119,42.63393021,42119,1.5625,42119,75,42119,15.625,42119,69.86607361,42119,9.375,42119,69.41963959,42119,3.125
42129,44.6428566,42129,6.25,42129,16.7410717,42129,3.125,42129,16.7410717,42129,0,42129,22.7678566,42129,23.4375,42129,43.5267868,42129,0,42129,79.4642868,42129,23.4375,42129,74.55357361,42129,9.375,42129,72.76786041,42129,10.9375
42132,48.88393021,42132,12.5,42132,14.28571415,42132,1.5625,42132,15.84821415,42132,0,42132,19.6428566,42132,26.5625,42132,44.19643021,42132,0,42132,76.3392868,42132,15.625,42132,70.5357132,42132,10.9375,42132,68.75,42132,7.8125
42462,48.88393021,42462,12.5,42462,17.4107151,42462,0,42462,15.625,42462,0,42462,21.2053566,42462,25,42462,43.30356979,42462,0,42462,76.7857132,42462,10.9375,42462,72.54463959,42462,6.25,42462,65.8482132,42462,0
42536,45.75893021,42536,10.9375,42536,16.7410717,42536,3.125,42536,16.0714283,42536,0,42536,20.0892849,42536,28.125,42536,43.9732132,42536,1.5625,42536,78.57142639,42536,29.6875,42536,72.54463959,42536,7.8125,42536,65.8482132,42536,9.375
42856,46.2053566,42856,1.5625,42856,16.5178566,42856,0,42856,17.8571434,42856,1.5625,42856,21.2053566,42856,20.3125,42856,43.75,42856,6.25,42856,72.99107361,42856,9.375,42856,70.75892639,42856,9.375,42856,61.1607132,42856,1.5625
42870,52.4553566,42870,10.9375,42870,14.28571415,42870,1.5625,42870,19.4196434,42870,0,42870,21.4285717,42870,28.125,42870,45.0892868,42870,0,42870,76.7857132,42870,15.625,42870,72.76786041,42870,9.375,42870,65.625,42870,6.25
42901,51.3392868,42901,14.0625,42901,15.1785717,42901,6.25,42901,16.2946434,42901,1.5625,42901,20.0892849,42901,28.125,42901,46.42856979,42901,1.5625,42901,79.9107132,42901,15.625,42901,75.2232132,42901,14.0625,42901,69.41963959,42901,10.9375
42952,47.0982132,42952,4.6875,42952,18.5267849,42952,0,42952,18.75,42952,0,42952,16.7410717,42952,21.875,42952,43.30356979,42952,0,42952,75.44642639,42952,17.1875,42952,71.875,42952,7.8125,42952,67.1875,42952,10.9375
43139,48.4375,43139,14.0625,43139,15.1785717,43139,0,43139,16.0714283,43139,0,43139,24.3303566,43139,28.125,43139,43.75,43139,0,43139,74.55357361,43139,12.5,43139,71.42857361,43139,7.8125,43139,63.61606979,43139,3.125
43232,48.4375,43232,6.25,43232,16.9642849,43232,0,43232,18.75,43232,0,43232,21.4285717,43232,18.75,43232,44.4196434,43232,3.125,43232,72.99107361,43232,9.375,43232,70.75892639,43232,9.375,43232,61.1607132,43232,1.5625
43235,48.6607132,43235,6.25,43235,16.2946434,43235,0,43235,15.40178585,43235,0,43235,21.6517849,43235,28.125,43235,43.9732132,43235,3.125,43235,76.7857132,43235,17.1875,43235,73.6607132,43235,10.9375,43235,67.1875,43235,9.375
43297,43.9732132,43297,9.375,43297,18.5267849,43297,0,43297,18.75,43297,0,43297,22.9910717,43297,28.125,43297,45.0892868,43297,3.125,43297,78.125,43297,21.875,43297,77.67857361,43297,20.3125,43297,69.19642639,43297,7.8125
43555,47.99106979,43555,15.625,43555,17.6339283,43555,3.125,43555,17.4107151,43555,0,43555,21.2053566,43555,35.9375,43555,39.7321434,43555,0,43555,75.44642639,43555,14.0625,43555,75,43555,15.625,43555,76.11607361,43555,14.0625
43612,46.875,43612,7.8125,43612,16.7410717,43612,1.5625,43612,17.1875,43612,1.5625,43612,20.9821434,43612,29.6875,43612,43.0803566,43612,0,43612,77.67857361,43612,14.0625,43612,76.5625,43612,15.625,43612,75.66963959,43612,9.375
43778,51.7857132,43778,10.9375,43778,16.9642849,43778,0,43778,19.6428566,43778,1.5625,43778,20.3125,43778,26.5625,43778,43.30356979,43778,6.25,43778,75.44642639,43778,12.5,43778,75.66963959,43778,9.375,43778,75.44642639,43778,10.9375
43881,49.55356979,43881,7.8125,43881,15.40178585,43881,0,43881,14.5089283,43881,3.125,43881,22.9910717,43881,25,43881,45.75893021,43881,0,43881,72.99107361,43881,4.6875,43881,74.55357361,43881,15.625,43881,73.4375,43881,12.5
44181,46.42856979,44181,12.5,44181,15.625,44181,0,44181,16.7410717,44181,0,44181,24.5535717,44181,31.25,44181,46.875,44181,1.5625,44181,75.66963959,44181,12.5,44181,77.9017868,44181,18.75,44181,73.6607132,44181,4.6875
44256,52.9017868,44256,12.5,44256,17.6339283,44256,1.5625,44256,15.1785717,44256,0,44256,21.2053566,44256,31.25,44256,43.0803566,44256,3.125,44256,68.75,44256,6.25,44256,71.20536041,44256,7.8125,44256,72.54463959,44256,9.375
44284,51.3392868,44284,7.8125,44284,16.9642849,44284,0,44284,19.4196434,44284,0,44284,23.6607151,44284,34.375,44284,46.42856979,44284,1.5625,44284,77.45536041,44284,14.0625,44284,77.23213959,44284,9.375,44284,76.11607361,44284,12.5
44350,54.0178566,44350,10.9375,44350,20.0892849,44350,0,44350,16.0714283,44350,0,44350,21.4285717,44350,25,44350,44.4196434,44350,3.125,44350,73.2142868,44350,10.9375,44350,74.33036041,44350,9.375,44350,73.6607132,44350,15.625
44364,47.0982132,44364,7.8125,44364,15.84821415,44364,0,44364,16.7410717,44364,0,44364,21.2053566,44364,32.8125,44364,42.8571434,44364,3.125,44364,75.44642639,44364,15.625,44364,77.23213959,44364,15.625,44364,76.3392868,44364,9.375
44464,45.9821434,44464,10.9375,44464,18.0803566,44464,0,44464,18.9732151,44464,0,44464,21.875,44464,32.8125,44464,43.30356979,44464,0,44464,72.99107361,44464,10.9375,44464,74.55357361,44464,21.875,44464,74.7767868,44464,18.75
44473,47.0982132,44473,10.9375,44473,19.8660717,44473,0,44473,16.9642849,44473,0,44473,20.0892849,44473,25,44473,46.42856979,44473,1.5625,44473,73.2142868,44473,9.375,44473,74.55357361,44473,4.6875,44473,71.6517868,44473,7.8125
44485,45.0892868,44485,9.375,44485,18.0803566,44485,1.5625,44485,14.5089283,44485,1.5625,44485,23.6607151,44485,32.8125,44485,39.50893021,44485,1.5625,44485,72.54463959,44485,14.0625,44485,75.2232132,44485,10.9375,44485,72.54463959,44485,14.0625
44523,47.32143021,44523,9.375,44523,17.6339283,44523,0,44523,17.1875,44523,1.5625,44523,22.5446434,44523,26.5625,44523,41.9642868,44523,3.125,44523,68.5267868,44523,10.9375,44523,74.7767868,44523,10.9375,44523,69.86607361,44523,10.9375
44625,48.6607132,44625,7.8125,44625,16.9642849,44625,3.125,44625,20.5357151,44625,0,44625,19.8660717,44625,35.9375,44625,42.63393021,44625,3.125,44625,69.41963959,44625,4.6875,44625,74.10713959,44625,15.625,44625,71.875,44625,12.5
44712,51.5625,44712,12.5,44712,14.73214245,44712,0,44712,15.625,44712,1.5625,44712,25,44712,23.4375,44712,42.63393021,44712,3.125,44712,75.44642639,44712,18.75,44712,79.4642868,44712,26.5625,44712,76.7857132,44712,17.1875
44725,49.7767868,44725,14.0625,44725,13.83928585,44725,0,44725,17.4107151,44725,0,44725,22.5446434,44725,25,44725,43.75,44725,1.5625,44725,72.76786041,44725,6.25,44725,76.5625,44725,15.625,44725,71.6517868,44725,9.375
44731,50.6696434,44731,1.5625,44731,18.75,44731,1.5625,44731,18.3035717,44731,0,44731,21.4285717,44731,31.25,44731,46.6517868,44731,3.125,44731,74.55357361,44731,14.0625,44731,75.66963959,44731,20.3125,44731,72.0982132,44731,12.5
44762,50,44762,9.375,44762,15.84821415,44762,3.125,44762,17.1875,44762,0,44762,20.9821434,44762,23.4375,44762,39.0625,44762,0,44762,73.4375,44762,14.0625,44762,77.23213959,44762,14.0625,44762,71.42857361,44762,9.375
44977,48.88393021,44977,6.25,44977,16.0714283,44977,3.125,44977,18.75,44977,0,44977,23.8839283,44977,31.25,44977,40.4017868,44977,0,44977,70.98213959,44977,15.625,44977,76.7857132,44977,10.9375,44977,72.0982132,44977,14.0625
45015,48.6607132,45015,9.375,45015,16.5178566,45015,3.125,45015,16.9642849,45015,0,45015,21.4285717,45015,28.125,45015,43.75,45015,4.6875,45015,73.4375,45015,10.9375,45015,72.99107361,45015,15.625,45015,72.99107361,45015,15.625
45046,49.3303566,45046,9.375,45046,16.7410717,45046,6.25,45046,16.0714283,45046,1.5625,45046,20.0892849,45046,29.6875,45046,44.86606979,45046,3.125,45046,72.76786041,45046,9.375,45046,73.6607132,45046,14.0625,45046,71.6517868,45046,7.8125
45386,46.6517868,45386,3.125,45386,18.0803566,45386,0,45386,14.95535755,45386,1.5625,45386,20.0892849,45386,26.5625,45386,41.9642868,45386,1.5625,45386,75.2232132,45386,14.0625,45386,77.67857361,45386,15.625,45386,71.875,45386,3.125
45428,50.6696434,45428,10.9375,45428,17.6339283,45428,1.5625,45428,15.84821415,45428,0,45428,21.2053566,45428,31.25,45428,42.63393021,45428,3.125,45428,76.7857132,45428,20.3125,45428,77.45536041,45428,18.75,45428,74.10713959,45428,17.1875
45531,46.875,45531,17.1875,45531,13.83928585,45531,3.125,45531,18.3035717,45531,1.5625,45531,20.5357151,45531,35.9375,45531,42.4107132,45531,0,45531,74.55357361,45531,15.625,45531,77.00892639,45531,20.3125,45531,71.20536041,45531,10.9375
45572,53.7946434,45572,15.625,45572,19.1964283,45572,1.5625,45572,16.7410717,45572,0,45572,20.9821434,45572,31.25,45572,44.4196434,45572,1.5625,45572,77.45536041,45572,15.625,45572,76.5625,45572,9.375,45572,72.76786041,45572,15.625
45758,48.4375,45758,12.5,45758,17.1875,45758,1.5625,45758,17.6339283,45758,0,45758,22.0982151,45758,39.0625,45758,40.625,45758,0,45758,74.33036041,45758,15.625,45758,77.9017868,45758,15.625,45758,71.42857361,45758,6.25
46275,46.6517868,46275,10.9375,46275,18.75,46275,1.5625,46275,16.5178566,46275,0,46275,18.0803566,46275,23.4375,46275,38.61606979,46275,1.5625,46275,74.7767868,46275,15.625,46275,76.5625,46275,23.4375,46275,72.0982132,46275,15.625
46493,44.4196434,46493,7.8125,46493,18.9732151,46493,1.5625,46493,17.4107151,46493,0,46493,21.875,46493,23.4375,46493,42.63393021,46493,0,46493,76.3392868,46493,15.625,46493,76.3392868,46493,18.75,46493,72.54463959,46493,10.9375
46505,49.1071434,46505,3.125,46505,16.9642849,46505,1.5625,46505,18.3035717,46505,0,46505,19.1964283,46505,35.9375,46505,44.19643021,46505,3.125,46505,73.2142868,46505,9.375,46505,72.76786041,46505,7.8125,46505,71.6517868,46505,10.9375
46611,51.7857132,46611,4.6875,46611,19.1964283,46611,6.25,46611,19.1964283,46611,0,46611,21.6517849,46611,34.375,46611,46.2053566,46611,1.5625,46611,76.5625,46611,15.625,46611,77.00892639,46611,18.75,46611,70.98213959,46611,15.625
46723,45.5357132,46723,14.0625,46723,15.1785717,46723,1.5625,46723,16.0714283,46723,0,46723,21.4285717,46723,34.375,46723,42.8571434,46723,3.125,46723,73.2142868,46723,7.8125,46723,74.55357361,46723,4.6875,46723,71.20536041,46723,9.375
46875,46.2053566,46875,9.375,46875,17.8571434,46875,3.125,46875,14.73214245,46875,0,46875,23.8839283,46875,31.25,46875,45.3125,46875,3.125,46875,73.2142868,46875,9.375,46875,74.33036041,46875,10.9375,46875,69.19642639,46875,9.375
46891,48.2142868,46891,6.25,46891,16.2946434,46891,0,46891,15.84821415,46891,0,46891,23.4375,46891,35.9375,46891,41.07143021,46891,1.5625,46891,70.98213959,46891,9.375,46891,76.11607361,46891,17.1875,46891,71.42857361,46891,15.625
46911,46.42856979,46911,12.5,46911,15.40178585,46911,0,46911,18.5267849,46911,0,46911,20.7589283,46911,29.6875,46911,42.1875,46911,3.125,46911,73.2142868,46911,7.8125,46911,74.55357361,46911,4.6875,46911,71.20536041,46911,9.375
47018,48.2142868,47018,9.375,47018,17.4107151,47018,0,47018,19.1964283,47018,0,47018,21.6517849,47018,26.5625,47018,39.9553566,47018,0,47018,73.6607132,47018,20.3125,47018,81.25,47018,20.3125,47018,70.75892639,47018,10.9375
47047,46.2053566,47047,7.8125,47047,18.0803566,47047,1.5625,47047,14.0625,47047,1.5625,47047,22.7678566,47047,28.125,47047,42.8571434,47047,3.125,47047,77.45536041,47047,12.5,47047,75.44642639,47047,14.0625,47047,72.32142639,47047,7.8125
47064,45.75893021,47064,10.9375,47064,16.7410717,47064,1.5625,47064,16.7410717,47064,0,47064,21.6517849,47064,25,47064,44.86606979,47064,3.125,47064,77.23213959,47064,12.5,47064,73.6607132,47064,14.0625,47064,73.4375,47064,6.25
47068,51.11606979,47068,12.5,47068,16.0714283,47068,0,47068,17.1875,47068,0,47068,20.5357151,47068,28.125,47068,44.86606979,47068,4.6875,47068,75.89286041,47068,9.375,47068,72.99107361,47068,4.6875,47068,71.875,47068,3.125
47084,45.0892868,47084,7.8125,47084,16.0714283,47084,0,47084,18.9732151,47084,0,47084,17.6339283,47084,31.25,47084,41.74106979,47084,1.5625,47084,71.6517868,47084,9.375,47084,74.55357361,47084,9.375,47084,73.2142868,47084,15.625
47113,50.44643021,47113,12.5,47113,16.7410717,47113,0,47113,16.5178566,47113,0,47113,21.6517849,47113,32.8125,47113,42.4107132,47113,3.125,47113,75.44642639,47113,12.5,47113,75.44642639,47113,15.625,47113,76.3392868,47113,14.0625
47160,46.2053566,47160,4.6875,47160,16.9642849,47160,1.5625,47160,18.5267849,47160,0,47160,24.5535717,47160,28.125,47160,43.75,47160,1.5625,47160,72.99107361,47160,6.25,47160,75.66963959,47160,18.75,47160,76.11607361,47160,18.75
47179,46.6517868,47179,10.9375,47179,15.40178585,47179,0,47179,12.9464283,47179,1.5625,47179,21.6517849,47179,26.5625,47179,44.4196434,47179,3.125,47179,75,47179,12.5,47179,78.3482132,47179,20.3125,47179,76.11607361,47179,14.0625
47305,43.5267868,47305,12.5,47305,16.2946434,47305,3.125,47305,18.0803566,47305,0,47305,24.7767849,47305,29.6875,47305,40.4017868,47305,3.125,47305,76.3392868,47305,12.5,47305,74.33036041,47305,10.9375,47305,77.23213959,47305,10.9375
47349,45.75893021,47349,3.125,47349,19.6428566,47349,1.5625,47349,18.0803566,47349,0,47349,22.7678566,47349,34.375,47349,44.86606979,47349,1.5625,47349,72.54463959,47349,12.5,47349,74.10713959,47349,10.9375,47349,77.67857361,47349,12.5
47460,46.6517868,47460,6.25,47460,18.5267849,47460,1.5625,47460,17.6339283,47460,1.5625,47460,18.3035717,47460,29.6875,47460,43.0803566,47460,3.125,47460,74.10713959,47460,9.375,47460,75,47460,15.625,47460,77.45536041,47460,14.0625
47547,50,47547,4.6875,47547,15.84821415,47547,0,47547,16.5178566,47547,1.5625,47547,22.3214283,47547,28.125,47547,46.875,47547,3.125,47547,74.33036041,47547,10.9375,47547,76.5625,47547,14.0625,47547,74.33036041,47547,14.0625
47612,44.86606979,47612,10.9375,47612,18.5267849,47612,3.125,47612,17.4107151,47612,0,47612,19.8660717,47612,32.8125,47612,45.5357132,47612,4.6875,47612,77.23213959,47612,21.875,47612,78.3482132,47612,15.625,47612,77.45536041,47612,18.75
47626,51.11606979,47626,10.9375,47626,16.0714283,47626,1.5625,47626,17.4107151,47626,0,47626,24.5535717,47626,21.875,47626,45.75893021,47626,4.6875,47626,78.125,47626,18.75,47626,78.125,47626,15.625,47626,79.6875,47626,20.3125
47778,50.2232132,47778,14.0625,47778,18.0803566,47778,0,47778,18.5267849,47778,0,47778,21.4285717,47778,32.8125,47778,44.4196434,47778,1.5625,47778,76.5625,47778,18.75,47778,75.66963959,47778,14.0625,47778,75.89286041,47778,20.3125
48000,50.6696434,48000,9.375,48000,17.8571434,48000,3.125,48000,16.7410717,48000,0,48000,25.6696434,48000,26.5625,48000,48.6607132,48000,4.6875,48000,81.69642639,48000,25,48000,82.5892868,48000,28.125,48000,78.79463959,48000,15.625
48190,50.2232132,48190,7.8125,48190,15.40178585,48190,0,48190,16.7410717,48190,1.5625,48190,24.3303566,48190,23.4375,48190,43.30356979,48190,3.125,48190,75.2232132,48190,15.625,48190,79.24107361,48190,15.625,48190,77.23213959,48190,17.1875
48199,49.7767868,48199,3.125,48199,17.8571434,48199,0,48199,16.5178566,48199,0,48199,22.9910717,48199,25,48199,45.3125,48199,1.5625,48199,73.6607132,48199,7.8125,48199,78.3482132,48199,17.1875,48199,74.55357361,48199,12.5
48248,49.55356979,48248,9.375,48248,16.0714283,48248,1.5625,48248,15.40178585,48248,1.5625,48248,21.6517849,48248,31.25,48248,41.9642868,48248,3.125,48248,74.10713959,48248,14.0625,48248,77.67857361,48248,18.75,48248,73.6607132,48248,15.625
48386,47.7678566,48386,14.0625,48386,21.2053566,48386,0,48386,18.5267849,48386,0,48386,21.875,48386,31.25,48386,44.4196434,48386,1.5625,48386,73.2142868,48386,12.5,48386,80.13392639,48386,18.75,48386,76.11607361,48386,14.0625
48511,43.9732132,48511,10.9375,48511,16.7410717,48511,3.125,48511,15.1785717,48511,0,48511,22.7678566,48511,32.8125,48511,41.74106979,48511,1.5625,48511,72.54463959,48511,9.375,48511,76.7857132,48511,17.1875,48511,74.33036041,48511,9.375
48636,44.6428566,48636,10.9375,48636,19.8660717,48636,0,48636,15.1785717,48636,0,48636,24.7767849,48636,29.6875,48636,45.9821434,48636,1.5625,48636,72.32142639,48636,17.1875,48636,77.00892639,48636,25,48636,74.10713959,48636,17.1875
48697,48.2142868,48697,12.5,48697,14.5089283,48697,1.5625,48697,15.625,48697,0,48697,21.6517849,48697,35.9375,48697,42.63393021,48697,1.5625,48697,71.42857361,48697,6.25,48697,77.9017868,48697,10.9375,48697,72.54463959,48697,10.9375
48718,51.5625,48718,7.8125,48718,17.1875,48718,0,48718,13.83928585,48718,0,48718,21.875,48718,32.8125,48718,43.0803566,48718,0,48718,74.10713959,48718,14.0625,48718,77.67857361,48718,18.75,48718,73.6607132,48718,15.625
48844,45.3125,48844,4.6875,48844,18.75,48844,4.6875,48844,18.9732151,48844,0,48844,26.3392849,48844,39.0625,48844,45.75893021,48844,4.6875,48844,73.4375,48844,10.9375,48844,77.23213959,48844,20.3125,48844,72.32142639,48844,14.0625
49094,50.44643021,49094,12.5,49094,18.5267849,49094,0,49094,16.2946434,49094,0,49094,22.0982151,49094,34.375,49094,44.6428566,49094,0,49094,75,49094,18.75,49094,79.01786041,49094,20.3125,49094,75.89286041,49094,14.0625
49166,47.0982132,49166,7.8125,49166,18.75,49166,3.125,49166,20.3125,49166,0,49166,22.5446434,49166,28.125,49166,44.86606979,49166,3.125,49166,76.5625,49166,17.1875,49166,82.14286041,49166,25,49166,79.4642868,49166,23.4375
49202,47.5446434,49202,3.125,49202,15.40178585,49202,1.5625,49202,16.0714283,49202,3.125,49202,22.0982151,49202,25,49202,43.9732132,49202,1.5625,49202,76.3392868,49202,10.9375,49202,78.57142639,49202,12.5,49202,74.7767868,49202,6.25
49269,52.2321434,49269,3.125,49269,17.1875,49269,3.125,49269,16.0714283,49269,0,49269,20.9821434,49269,31.25,49269,48.2142868,49269,1.5625,49269,78.3482132,49269,15.625,49269,83.0357132,49269,25,49269,80.35713959,49269,18.75
49315,44.86606979,49315,6.25,49315,15.1785717,49315,0,49315,17.1875,49315,0,49315,19.1964283,49315,23.4375,49315,41.2946434,49315,0,49315,75,49315,14.0625,49315,79.4642868,49315,20.3125,49315,75.2232132,49315,12.5
49362,45.9821434,49362,6.25,49362,18.3035717,49362,1.5625,49362,17.6339283,49362,0,49362,24.1071434,49362,35.9375,49362,42.8571434,49362,3.125,49362,72.0982132,49362,14.0625,49362,78.57142639,49362,17.1875,49362,73.4375,49362,9.375
49484,47.7678566,49484,4.6875,49484,16.2946434,49484,0,49484,17.1875,49484,0,49484,22.3214283,49484,26.5625,49484,44.86606979,49484,3.125,49484,76.3392868,49484,10.9375,49484,78.57142639,49484,12.5,49484,74.7767868,49484,6.25
49528,45.5357132,49528,9.375,49528,16.0714283,49528,1.5625,49528,19.6428566,49528,1.5625,49528,17.6339283,49528,31.25,49528,42.63393021,49528,1.5625,49528,70.98213959,49528,12.5,49528,77.67857361,49528,15.625,49528,76.7857132,49528,14.0625
49692,51.11606979,49692,4.6875,49692,18.5267849,49692,1.5625,49692,18.9732151,49692,1.5625,49692,24.7767849,49692,29.6875,49692,45.5357132,49692,0,49692,72.76786041,49692,9.375,49692,77.67857361,49692,12.5,49692,75.89286041,49692,12.5
49703,51.11606979,49703,15.625,49703,17.4107151,49703,0,49703,15.84821415,49703,0,49703,23.2142849,49703,25,49703,43.9732132,49703,3.125,49703,77.00892639,49703,12.5,49703,80.13392639,49703,21.875,49703,74.7767868,49703,10.9375
49753,45.75893021,49753,6.25,49753,16.9642849,49753,0,49753,18.75,49753,0,49753,18.9732151,49753,21.875,49753,43.5267868,49753,0,49753,76.11607361,49753,18.75,49753,79.9107132,49753,29.6875,49753,76.11607361,49753,14.0625
49854,44.86606979,49854,9.375,49854,18.75,49854,0,49854,15.1785717,49854,0,49854,23.6607151,49854,34.375,49854,43.0803566,49854,1.5625,49854,79.6875,49854,21.875,49854,82.5892868,49854,25,49854,79.01786041,49854,20.3125
49865,48.88393021,49865,10.9375,49865,18.3035717,49865,3.125,49865,13.83928585,49865,0,49865,23.2142849,49865,31.25,49865,41.07143021,49865,3.125,49865,77.67857361,49865,20.3125,49865,86.1607132,49865,39.0625,49865,77.45536041,49865,17.1875
49962,46.6517868,49962,17.1875,49962,17.1875,49962,0,49962,17.6339283,49962,0,49962,20.0892849,49962,29.6875,49962,43.5267868,49962,1.5625,49962,80.80357361,49962,37.5,49962,82.14286041,49962,21.875,49962,79.4642868,49962,15.625
49976,51.3392868,49976,10.9375,49976,14.73214245,49976,1.5625,49976,12.5,49976,0,49976,24.3303566,49976,25,49976,44.86606979,49976,3.125,49976,79.6875,49976,25,49976,83.0357132,49976,26.5625,49976,78.125,49976,21.875
50011,48.88393021,50011,10.9375,50011,18.75,50011,0,50011,17.6339283,50011,0,50011,23.2142849,50011,29.6875,50011,44.6428566,50011,3.125,50011,80.35713959,50011,14.0625,50011,82.8125,50011,18.75,50011,81.0267868,50011,15.625
50262,46.875,50262,10.9375,50262,15.84821415,50262,1.5625,50262,16.5178566,50262,0,50262,24.3303566,50262,32.8125,50262,44.19643021,50262,1.5625,50262,76.3392868,50262,12.5,50262,82.8125,50262,23.4375,50262,76.7857132,50262,12.5
50323,49.7767868,50323,21.875,50323,15.1785717,50323,1.5625,50323,19.6428566,50323,0,50323,20.7589283,50323,32.8125,50323,41.74106979,50323,1.5625,50323,78.3482132,50323,14.0625,50323,81.0267868,50323,17.1875,50323,77.00892639,50323,20.3125
50506,45.0892868,50506,4.6875,50506,15.84821415,50506,1.5625,50506,18.9732151,50506,1.5625,50506,19.6428566,50506,28.125,50506,42.1875,50506,1.5625,50506,78.79463959,50506,21.875,50506,82.14286041,50506,29.6875,50506,76.7857132,50506,17.1875
50599,47.5446434,50599,14.0625,50599,16.7410717,50599,0,50599,17.6339283,50599,0,50599,18.75,50599,25,50599,40.8482132,50599,1.5625,50599,75.44642639,50599,18.75,50599,82.14286041,50599,26.5625,50599,76.3392868,50599,14.0625
50604,47.7678566,50604,10.9375,50604,18.5267849,50604,1.5625,50604,14.73214245,50604,1.5625,50604,20.3125,50604,40.625,50604,46.875,50604,1.5625,50604,79.4642868,50604,21.875,50604,81.25,50604,20.3125,50604,75.89286041,50604,21.875
50640,49.7767868,50640,10.9375,50640,14.73214245,50640,0,50640,14.0625,50640,0,50640,20.5357151,50640,25,50640,43.75,50640,3.125,50640,81.69642639,50640,20.3125,50640,81.91963959,50640,26.5625,50640,77.45536041,50640,14.0625
50698,48.88393021,50698,12.5,50698,19.6428566,50698,1.5625,50698,20.0892849,50698,1.5625,50698,20.3125,50698,37.5,50698,47.0982132,50698,1.5625,50698,79.4642868,50698,21.875,50698,81.25,50698,20.3125,50698,75.89286041,50698,21.875
50753,52.00893021,50753,4.6875,50753,15.1785717,50753,0,50753,16.7410717,50753,0,50753,23.4375,50753,31.25,50753,44.4196434,50753,1.5625,50753,77.23213959,50753,14.0625,50753,80.13392639,50753,26.5625,50753,76.5625,50753,18.75
50762,50,50762,9.375,50762,14.73214245,50762,0,50762,16.0714283,50762,0,50762,21.2053566,50762,31.25,50762,45.5357132,50762,0,50762,81.0267868,50762,21.875,50762,77.67857361,50762,18.75,50762,74.33036041,50762,10.9375
50820,52.2321434,50820,3.125,50820,17.4107151,50820,0,50820,16.2946434,50820,0,50820,25.2232151,50820,28.125,50820,44.4196434,50820,0,50820,79.4642868,50820,18.75,50820,85.49107361,50820,40.625,50820,77.67857361,50820,26.5625
50900,47.32143021,50900,14.0625,50900,13.39285755,50900,0,50900,16.7410717,50900,0,50900,20.0892849,50900,29.6875,50900,43.0803566,50900,1.5625,50900,72.76786041,50900,6.25,50900,83.48213959,50900,29.6875,50900,72.99107361,50900,14.0625
51095,42.1875,51095,10.9375,51095,15.625,51095,0,51095,16.0714283,51095,1.5625,51095,26.5625,51095,26.5625,51095,39.50893021,51095,0,51095,74.33036041,51095,12.5,51095,85.49107361,51095,29.6875,51095,74.33036041,51095,14.0625
51469,50,51469,6.25,51469,18.3035717,51469,1.5625,51469,20.3125,51469,3.125,51469,21.6517849,51469,28.125,51469,45.9821434,51469,1.5625,51469,76.3392868,51469,7.8125,51469,84.82142639,51469,31.25,51469,76.11607361,51469,6.25
51601,44.19643021,51601,7.8125,51601,17.6339283,51601,4.6875,51601,15.40178585,51601,0,51601,21.875,51601,26.5625,51601,45.5357132,51601,3.125,51601,73.6607132,51601,15.625,51601,82.36607361,51601,26.5625,51601,74.55357361,51601,14.0625
51798,47.99106979,51798,7.8125,51798,17.8571434,51798,1.5625,51798,15.40178585,51798,0,51798,21.6517849,51798,26.5625,51798,43.9732132,51798,4.6875,51798,73.88392639,51798,12.5,51798,83.70536041,51798,28.125,51798,75,51798,17.1875
51931,47.5446434,51931,12.5,51931,18.0803566,51931,3.125,51931,14.5089283,51931,0,51931,22.7678566,51931,34.375,51931,44.6428566,51931,0,51931,73.6607132,51931,10.9375,51931,84.82142639,51931,32.8125,51931,75.44642639,51931,12.5
51937,52.00893021,51937,14.0625,51937,18.9732151,51937,3.125,51937,20.5357151,51937,0,51937,22.3214283,51937,26.5625,51937,45.75893021,51937,3.125,51937,71.20536041,51937,12.5,51937,82.14286041,51937,28.125,51937,73.88392639,51937,17.1875
51951,48.88393021,51951,15.625,51951,16.2946434,51951,4.6875,51951,12.9464283,51951,0,51951,24.1071434,51951,28.125,51951,43.75,51951,1.5625,51951,69.41963959,51951,7.8125,51951,80.35713959,51951,18.75,51951,72.99107361,51951,10.9375
51972,44.6428566,51972,15.625,51972,17.1875,51972,1.5625,51972,18.3035717,51972,1.5625,51972,18.5267849,51972,34.375,51972,42.63393021,51972,1.5625,51972,67.4107132,51972,9.375,51972,81.4732132,51972,18.75,51972,72.76786041,51972,6.25
52014,48.88393021,52014,9.375,52014,17.8571434,52014,1.5625,52014,20.5357151,52014,0,52014,19.6428566,52014,37.5,52014,48.88393021,52014,0,52014,72.99107361,52014,6.25,52014,83.25892639,52014,23.4375,52014,73.6607132,52014,14.0625
52230,49.3303566,52230,6.25,52230,17.4107151,52230,1.5625,52230,14.5089283,52230,1.5625,52230,25,52230,29.6875,52230,46.6517868,52230,4.6875,52230,72.76786041,52230,7.8125,52230,82.36607361,52230,26.5625,52230,73.4375,52230,17.1875
52264,46.42856979,52264,14.58333302,52264,18.75,52264,2.083333254,52264,15.40178585,52264,0,52264,20.23809433,52264,29.16666603,52264,45.83333206,52264,6.25,52264,72.02381134,52264,12.5,52264,83.0357132,52264,27.08333397,52264,72.61904907,52264,12.5
52353,46.875,52353,6.25,52353,15.84821415,52353,0,52353,15.84821415,52353,0,52353,22.5446434,52353,26.5625,52353,44.86606979,52353,4.6875,52353,72.32142639,52353,14.0625,52353,82.8125,52353,32.8125,52353,76.5625,52353,15.625
52365,47.0982132,52365,7.8125,52365,16.5178566,52365,3.125,52365,18.0803566,52365,0,52365,22.0982151,52365,28.125,52365,41.2946434,52365,1.5625,52365,72.76786041,52365,7.8125,52365,81.69642639,52365,25,52365,73.2142868,52365,14.0625
52400,46.42856979,52400,10.9375,52400,18.0803566,52400,0,52400,17.6339283,52400,1.5625,52400,24.7767849,52400,29.6875,52400,43.30356979,52400,1.5625,52400,72.0982132,52400,3.125,52400,84.5982132,52400,29.6875,52400,74.10713959,52400,12.5
52540,46.875,52540,9.375,52540,18.9732151,52540,0,52540,18.0803566,52540,0,52540,16.9642849,52540,21.875,52540,43.75,52540,0,52540,71.42857361,52540,10.9375,52540,82.14286041,52540,29.6875,52540,72.99107361,52540,14.0625
52548,46.42856979,52548,9.375,52548,15.84821415,52548,1.5625,52548,20.3125,52548,1.5625,52548,21.2053566,52548,34.375,52548,47.7678566,52548,3.125,52548,72.99107361,52548,9.375,52548,82.5892868,52548,25,52548,73.6607132,52548,18.75
52642,47.0982132,52642,6.25,52642,16.0714283,52642,1.5625,52642,15.84821415,52642,1.5625,52642,21.6517849,52642,28.125,52642,47.32143021,52642,1.5625,52642,74.33036041,52642,6.25,52642,79.9107132,52642,23.4375,52642,72.32142639,52642,20.3125
52667,46.2053566,52667,4.6875,52667,16.9642849,52667,0,52667,16.7410717,52667,0,52667,18.3035717,52667,23.4375,52667,43.0803566,52667,3.125,52667,79.6875,52667,20.3125,52667,86.1607132,52667,35.9375,52667,73.88392639,52667,10.9375
52968,45.5357132,52968,7.8125,52968,12.9464283,52968,3.125,52968,16.9642849,52968,1.5625,52968,19.1964283,52968,32.8125,52968,44.19643021,52968,0,52968,71.20536041,52968,7.8125,52968,84.375,52968,29.6875,52968,68.30357361,52968,6.25
53083,46.6517868,53083,6.25,53083,20.0892849,53083,0,53083,17.1875,53083,0,53083,22.7678566,53083,35.9375,53083,43.75,53083,3.125,53083,70.5357132,53083,9.375,53083,82.5892868,53083,25,53083,68.08036041,53083,9.375
53255,50.2232132,53255,10.9375,53255,18.75,53255,1.5625,53255,15.625,53255,0,53255,21.875,53255,26.5625,53255,48.2142868,53255,1.5625,53255,74.55357361,53255,9.375,53255,83.70536041,53255,28.125,53255,71.875,53255,9.375
53624,50.44643021,53624,10.9375,53624,15.625,53624,1.5625,53624,15.1785717,53624,1.5625,53624,22.3214283,53624,28.125,53624,49.3303566,53624,7.8125,53624,77.00892639,53624,6.25,53624,83.48213959,53624,21.875,53624,72.99107361,53624,6.25
53811,47.5446434,53811,12.5,53811,18.0803566,53811,4.6875,53811,19.4196434,53811,0,53811,22.9910717,53811,34.375,53811,44.6428566,53811,1.5625,53811,74.10713959,53811,14.0625,53811,83.25892639,53811,29.6875,53811,74.7767868,53811,17.1875
53983,47.0982132,53983,6.25,53983,16.2946434,53983,0,53983,15.625,53983,0,53983,18.75,53983,20.3125,53983,43.0803566,53983,1.5625,53983,73.2142868,53983,12.5,53983,81.69642639,53983,29.6875,53983,73.6607132,53983,15.625
54042,47.32143021,54042,6.25,54042,17.1875,54042,0,54042,18.3035717,54042,0,54042,20.7589283,54042,18.75,54042,42.1875,54042,3.125,54042,70.0892868,54042,7.8125,54042,82.14286041,54042,21.875,54042,70.0892868,54042,7.8125
54148,46.42856979,54148,14.0625,54148,20.7589283,54148,3.125,54148,17.8571434,54148,1.5625,54148,21.875,54148,28.125,54148,43.0803566,54148,3.125,54148,75.2232132,54148,15.625,54148,84.82142639,54148,28.125,54148,75.2232132,54148,18.75
54459,48.88393021,54459,12.5,54459,16.0714283,54459,1.5625,54459,17.1875,54459,0,54459,21.2053566,54459,34.375,54459,43.30356979,54459,0,54459,74.33036041,54459,14.0625,54459,83.70536041,54459,28.125,54459,72.32142639,54459,12.5
54589,49.55356979,54589,7.8125,54589,17.8571434,54589,0,54589,19.4196434,54589,0,54589,19.6428566,54589,34.375,54589,44.6428566,54589,1.5625,54589,74.10713959,54589,10.9375,54589,81.91963959,54589,28.125,54589,68.75,54589,14.0625
54593,45.3125,54593,12.5,54593,16.7410717,54593,1.5625,54593,18.0803566,54593,0,54593,20.3125,54593,28.125,54593,43.5267868,54593,1.5625,54593,79.6875,54593,14.0625,54593,84.82142639,54593,29.6875,54593,77.9017868,54593,9.375
54606,45.75893021,54606,6.25,54606,16.2946434,54606,0,54606,15.625,54606,0,54606,22.0982151,54606,21.875,54606,41.74106979,54606,1.5625,54606,73.4375,54606,10.9375,54606,85.7142868,54606,31.25,54606,77.00892639,54606,20.3125
54767,46.6517868,54767,9.375,54767,15.1785717,54767,1.5625,54767,15.84821415,54767,0,54767,19.4196434,54767,26.5625,54767,39.9553566,54767,1.5625,54767,73.4375,54767,6.25,54767,81.0267868,54767,18.75,54767,74.7767868,54767,10.9375
55066,47.99106979,55066,10.9375,55066,19.6428566,55066,1.5625,55066,16.2946434,55066,0,55066,21.875,55066,28.125,55066,47.0982132,55066,1.5625,55066,72.32142639,55066,14.0625,55066,79.24107361,55066,25,55066,74.10713959,55066,17.1875
55080,47.99106979,55080,12.5,55080,18.3035717,55080,1.5625,55080,18.5267849,55080,0,55080,20.9821434,55080,31.25,55080,41.07143021,55080,3.125,55080,73.88392639,55080,9.375,55080,83.48213959,55080,31.25,55080,76.5625,55080,10.9375
55121,50.6696434,55121,10.9375,55121,15.625,55121,3.125,55121,20.0892849,55121,1.5625,55121,19.8660717,55121,26.5625,55121,46.6517868,55121,1.5625,55121,74.7767868,55121,12.5,55121,85.04463959,55121,29.6875,55121,80.13392639,55121,23.4375
55149,50,55149,7.8125,55149,16.0714283,55149,4.6875,55149,17.4107151,55149,1.5625,55149,21.6517849,55149,32.8125,55149,41.74106979,55149,3.125,55149,70.5357132,55149,9.375,55149,79.4642868,55149,18.75,55149,75,55149,12.5
55158,48.2142868,55158,10.9375,55158,16.9642849,55158,3.125,55158,20.7589283,55158,1.5625,55158,22.0982151,55158,39.0625,55158,49.3303566,55158,1.5625,55158,72.0982132,55158,6.25,55158,81.0267868,55158,21.875,55158,74.33036041,55158,10.9375
55262,42.8571434,55262,10.9375,55262,17.8571434,55262,0,55262,16.5178566,55262,0,55262,17.6339283,55262,29.6875,55262,42.63393021,55262,1.5625,55262,67.4107132,55262,4.6875,55262,79.9107132,55262,15.625,55262,74.33036041,55262,6.25
55368,45.75893021,55368,17.1875,55368,16.9642849,55368,0,55368,17.8571434,55368,1.5625,55368,21.6517849,55368,31.25,55368,44.6428566,55368,1.5625,55368,72.54463959,55368,12.5,55368,80.35713959,55368,20.3125,55368,75.89286041,55368,20.3125
55500,47.99106979,55500,3.125,55500,15.84821415,55500,1.5625,55500,17.4107151,55500,0,55500,22.0982151,55500,28.125,55500,41.07143021,55500,3.125,55500,76.7857132,55500,4.6875,55500,84.375,55500,26.5625,55500,78.79463959,55500,14.0625
55584,47.99106979,55584,15.625,55584,16.2946434,55584,3.125,55584,14.95535755,55584,0,55584,22.5446434,55584,29.6875,55584,41.9642868,55584,4.6875,55584,75.2232132,55584,15.625,55584,85.7142868,55584,39.0625,55584,75.66963959,55584,15.625
55587,47.99106979,55587,10.9375,55587,16.7410717,55587,1.5625,55587,18.0803566,55587,3.125,55587,21.875,55587,35.9375,55587,41.9642868,55587,3.125,55587,75,55587,10.9375,55587,84.375,55587,28.125,55587,72.54463959,55587,10.9375
55608,47.7678566,55608,12.5,55608,19.6428566,55608,3.125,55608,17.4107151,55608,3.125,55608,21.875,55608,32.8125,55608,43.75,55608,0,55608,72.0982132,55608,10.9375,55608,85.04463959,55608,37.5,55608,72.0982132,55608,9.375
55630,46.2053566,55630,10.9375,55630,18.9732151,55630,0,55630,16.5178566,55630,0,55630,21.2053566,55630,26.5625,55630,43.75,55630,1.5625,55630,73.2142868,55630,12.5,55630,81.91963959,55630,28.125,55630,73.4375,55630,15.625
55719,49.7767868,55719,15.625,55719,19.6428566,55719,0,55719,16.0714283,55719,0,55719,23.8839283,55719,25,55719,43.30356979,55719,1.5625,55719,74.7767868,55719,10.9375,55719,84.82142639,55719,25,55719,74.7767868,55719,12.5
55871,44.4196434,55871,6.25,55871,15.1785717,55871,4.6875,55871,18.5267849,55871,0,55871,20.0892849,55871,34.375,55871,46.875,55871,0,55871,73.2142868,55871,10.9375,55871,82.14286041,55871,29.6875,55871,71.20536041,55871,6.25
55983,44.86606979,55983,7.8125,55983,18.5267849,55983,0,55983,17.8571434,55983,0,55983,25.8928566,55983,32.8125,55983,40.8482132,55983,1.5625,55983,73.6607132,55983,9.375,55983,85.9375,55983,32.8125,55983,72.76786041,55983,12.5
56012,45.0892868,56012,10.9375,56012,16.7410717,56012,1.5625,56012,17.8571434,56012,0,56012,19.8660717,56012,25,56012,43.5267868,56012,1.5625,56012,71.875,56012,18.75,56012,83.70536041,56012,35.9375,56012,72.99107361,56012,15.625
56133,50.6696434,56133,7.8125,56133,17.6339283,56133,0,56133,16.0714283,56133,0,56133,20.5357151,56133,31.25,56133,41.5178566,56133,1.5625,56133,71.20536041,56133,12.5,56133,82.8125,56133,21.875,56133,71.42857361,56133,6.25
56169,46.6517868,56169,15.625,56169,17.8571434,56169,1.5625,56169,19.6428566,56169,0,56169,21.875,56169,29.6875,56169,42.8571434,56169,0,56169,74.33036041,56169,9.375,56169,83.25892639,56169,28.125,56169,74.55357361,56169,6.25
56211,44.6428566,56211,7.8125,56211,16.7410717,56211,0,56211,18.3035717,56211,0,56211,21.4285717,56211,31.25,56211,47.99106979,56211,6.25,56211,72.54463959,56211,10.9375,56211,84.1517868,56211,26.5625,56211,70.5357132,56211,9.375
56292,46.42856979,56292,9.375,56292,16.0714283,56292,1.5625,56292,14.5089283,56292,0,56292,22.7678566,56292,29.6875,56292,41.74106979,56292,1.5625,56292,70.75892639,56292,7.8125,56292,82.8125,56292,23.4375,56292,74.33036041,56292,9.375
56478,47.5446434,56478,10.9375,56478,17.6339283,56478,0,56478,18.3035717,56478,0,56478,19.1964283,56478,25,56478,45.9821434,56478,1.5625,56478,74.10713959,56478,17.1875,56478,80.58036041,56478,20.3125,56478,79.01786041,56478,15.625
56482,48.2142868,56482,10.9375,56482,16.9642849,56482,0,56482,19.1964283,56482,0,56482,20.0892849,56482,28.125,56482,43.30356979,56482,1.5625,56482,69.41963959,56482,14.0625,56482,87.5,56482,42.1875,56482,68.08036041,56482,9.375
56488,46.875,56488,9.375,56488,17.1875,56488,0,56488,16.0714283,56488,0,56488,16.9642849,56488,20.3125,56488,48.2142868,56488,1.5625,56488,74.33036041,56488,17.1875,56488,84.375,56488,35.9375,56488,75.89286041,56488,18.75
56762,44.6428566,56762,12.5,56762,16.9642849,56762,0,56762,20.5357151,56762,0,56762,23.2142849,56762,29.6875,56762,40.625,56762,0,56762,70.0892868,56762,10.9375,56762,83.70536041,56762,28.125,56762,70.75892639,56762,7.8125
56792,44.86606979,56792,9.375,56792,17.1875,56792,0,56792,18.0803566,56792,0,56792,22.5446434,56792,29.6875,56792,44.19643021,56792,4.6875,56792,70.98213959,56792,12.5,56792,82.14286041,56792,28.125,56792,69.19642639,56792,6.25
56794,48.2142868,56794,10.9375,56794,18.0803566,56794,0,56794,17.1875,56794,0,56794,20.5357151,56794,25,56794,40.625,56794,0,56794,71.20536041,56794,9.375,56794,83.70536041,56794,34.375,56794,69.86607361,56794,7.8125
56933,49.55356979,56933,20.3125,56933,14.73214245,56933,0,56933,20.7589283,56933,0,56933,23.4375,56933,32.8125,56933,41.5178566,56933,1.5625,56933,69.86607361,56933,7.8125,56933,79.6875,56933,17.1875,56933,70.0892868,56933,4.6875
56960,45.75893021,56960,21.875,56960,17.1875,56960,0,56960,16.0714283,56960,0,56960,21.4285717,56960,32.8125,56960,43.0803566,56960,0,56960,73.6607132,56960,9.375,56960,84.82142639,56960,26.5625,56960,70.75892639,56960,4.6875
57067,43.0803566,57067,17.1875,57067,16.2946434,57067,1.5625,57067,16.2946434,57067,0,57067,21.2053566,57067,37.5,57067,42.8571434,57067,1.5625,57067,73.6607132,57067,12.5,57067,83.70536041,57067,28.125,57067,71.6517868,57067,9.375
57302,52.4553566,57302,12.5,57302,16.7410717,57302,1.5625,57302,20.5357151,57302,0,57302,24.1071434,57302,32.8125,57302,45.0892868,57302,0,57302,73.6607132,57302,14.0625,57302,85.04463959,57302,34.375,57302,73.4375,57302,17.1875
57413,42.1875,57413,9.375,57413,18.9732151,57413,0,57413,17.1875,57413,4.6875,57413,21.6517849,57413,31.25,57413,45.9821434,57413,0,57413,77.45536041,57413,9.375,57413,84.375,57413,29.6875,57413,79.24107361,57413,17.1875
57452,45.75893021,57452,12.5,57452,18.3035717,57452,1.5625,57452,17.4107151,57452,1.5625,57452,20.0892849,57452,29.6875,57452,40.17856979,57452,0,57452,74.55357361,57452,10.9375,57452,84.1517868,57452,35.9375,57452,78.79463959,57452,20.3125
57586,48.2142868,57586,15.625,57586,20.7589283,57586,1.5625,57586,15.40178585,57586,0,57586,26.1160717,57586,39.0625,57586,46.42856979,57586,1.5625,57586,77.9017868,57586,17.1875,57586,83.70536041,57586,25,57586,76.3392868,57586,14.0625
57782,50.44643021,57782,9.375,57782,15.1785717,57782,0,57782,19.6428566,57782,0,57782,25.2232151,57782,31.25,57782,44.4196434,57782,3.125,57782,73.2142868,57782,4.6875,57782,86.60713959,57782,34.375,57782,75.66963959,57782,15.625
57793,47.5446434,57793,14.0625,57793,15.84821415,57793,0,57793,17.1875,57793,0,57793,22.9910717,57793,26.5625,57793,41.5178566,57793,3.125,57793,74.33036041,57793,7.8125,57793,84.1517868,57793,42.1875,57793,76.11607361,57793,12.5
57899,49.1071434,57899,10.9375,57899,15.84821415,57899,0,57899,14.28571415,57899,0,57899,22.3214283,57899,25,57899,44.19643021,57899,1.5625,57899,75.44642639,57899,9.375,57899,83.25892639,57899,28.125,57899,76.11607361,57899,14.0625
57945,46.6517868,57945,6.25,57945,16.9642849,57945,0,57945,17.4107151,57945,3.125,57945,20.0892849,57945,29.6875,57945,43.75,57945,3.125,57945,75.2232132,57945,15.625,57945,80.35713959,57945,20.3125,57945,75.89286041,57945,10.9375
57967,49.55356979,57967,14.0625,57967,14.73214245,57967,3.125,57967,19.4196434,57967,0,57967,23.6607151,57967,29.6875,57967,41.07143021,57967,4.6875,57967,74.10713959,57967,7.8125,57967,80.58036041,57967,21.875,57967,75.44642639,57967,15.625
57979,50,57979,17.1875,57979,14.5089283,57979,1.5625,57979,14.5089283,57979,1.5625,57979,22.7678566,57979,26.5625,57979,39.2857132,57979,3.125,57979,76.7857132,57979,20.3125,57979,85.49107361,57979,42.1875,57979,77.67857361,57979,26.5625
58171,48.6607132,58171,6.25,58171,20.5357151,58171,0,58171,17.6339283,58171,0,58171,23.2142849,58171,37.5,58171,43.9732132,58171,6.25,58171,74.55357361,58171,15.625,58171,84.1517868,58171,35.9375,58171,76.3392868,58171,18.75
58368,46.6517868,58368,10.9375,58368,17.8571434,58368,1.5625,58368,17.8571434,58368,0,58368,16.9642849,58368,20.3125,58368,47.0982132,58368,1.5625,58368,78.3482132,58368,20.3125,58368,85.26786041,58368,34.375,58368,78.79463959,58368,21.875
58398,44.6428566,58398,20.3125,58398,16.7410717,58398,0,58398,14.73214245,58398,0,58398,19.6428566,58398,25,58398,46.6517868,58398,3.125,58398,70.5357132,58398,1.5625,58398,82.36607361,58398,23.4375,58398,74.33036041,58398,17.1875
58406,48.6607132,58406,12.5,58406,19.6428566,58406,4.6875,58406,14.0625,58406,0,58406,19.4196434,58406,39.0625,58406,47.7678566,58406,1.5625,58406,73.2142868,58406,10.9375,58406,83.70536041,58406,28.125,58406,73.4375,58406,10.9375
58448,48.6607132,58448,15.625,58448,15.40178585,58448,1.5625,58448,17.4107151,58448,0,58448,22.3214283,58448,37.5,58448,45.3125,58448,1.5625,58448,73.2142868,58448,14.0625,58448,84.1517868,58448,28.125,58448,74.10713959,58448,10.9375
58616,50.2232132,58616,9.375,58616,18.0803566,58616,1.5625,58616,13.39285755,58616,0,58616,21.875,58616,32.8125,58616,42.63393021,58616,3.125,58616,71.875,58616,6.25,58616,86.1607132,58616,34.375,58616,73.2142868,58616,9.375
58656,45.83333206,58656,10.41666698,58656,18.75,58656,0,58656,19.6428566,58656,0,58656,21.13095284,58656,33.33333206,58656,45.23809433,58656,0,58656,73.80952454,58656,10.416667,58656,85.11904907,58656,33.33333206,58656,75,58656,6.25
58731,48.6607132,58731,21.875,58731,14.95535755,58731,1.5625,58731,16.7410717,58731,0,58731,21.875,58731,28.125,58731,43.5267868,58731,1.5625,58731,73.4375,58731,20.3125,58731,85.49107361,58731,43.75,58731,74.7767868,58731,9.375
58767,48.88393021,58767,9.375,58767,17.4107151,58767,1.5625,58767,16.7410717,58767,0,58767,22.0982151,58767,26.5625,58767,44.86606979,58767,6.25,58767,71.6517868,58767,9.375,58767,85.7142868,58767,31.25,58767,75.89286041,58767,15.625
58866,47.32143021,58866,12.5,58866,13.83928585,58866,1.5625,58866,19.6428566,58866,0,58866,20.7589283,58866,23.4375,58866,42.63393021,58866,3.125,58866,74.7767868,58866,10.9375,58866,83.0357132,58866,25,58866,73.6607132,58866,14.0625
59058,50.2232132,59058,15.625,59058,16.2946434,59058,1.5625,59058,16.5178566,59058,3.125,59058,21.875,59058,32.8125,59058,44.4196434,59058,3.125,59058,74.33036041,59058,21.875,59058,83.48213959,59058,31.25,59058,75.66963959,59058,17.1875
59341,45.9821434,59341,6.25,59341,15.40178585,59341,0,59341,18.3035717,59341,0,59341,19.1964283,59341,25,59341,41.2946434,59341,1.5625,59341,77.67857361,59341,25,59341,83.48213959,59341,34.375,59341,77.45536041,59341,20.3125
59486,45.75893021,59486,10.9375,59486,17.8571434,59486,1.5625,59486,17.4107151,59486,0,59486,19.8660717,59486,25,59486,43.9732132,59486,0,59486,77.00892639,59486,10.9375,59486,82.8125,59486,23.4375,59486,77.45536041,59486,17.1875
59554,50.8928566,59554,12.5,59554,17.4107151,59554,1.5625,59554,17.1875,59554,0,59554,17.4107151,59554,29.6875,59554,46.6517868,59554,0,59554,80.58036041,59554,18.75,59554,85.7142868,59554,34.375,59554,80.80357361,59554,20.3125
59556,50.8928566,59556,15.625,59556,16.2946434,59556,1.5625,59556,16.0714283,59556,0,59556,22.5446434,59556,34.375,59556,43.5267868,59556,1.5625,59556,77.67857361,59556,14.0625,59556,86.60713959,59556,39.0625,59556,79.24107361,59556,18.75
59973,45.5357132,59973,14.0625,59973,16.7410717,59973,1.5625,59973,15.84821415,59973,0,59973,24.7767849,59973,29.6875,59973,41.2946434,59973,0,59973,76.5625,59973,15.625,59973,84.375,59973,32.8125,59973,81.25,59973,20.3125
60002,47.0982132,60002,4.6875,60002,15.1785717,60002,0,60002,15.625,60002,0,60002,22.5446434,60002,29.6875,60002,38.3928566,60002,0,60002,79.6875,60002,12.5,60002,84.5982132,60002,39.0625,60002,81.69642639,60002,29.6875
60180,51.3392868,60180,9.375,60180,15.84821415,60180,0,60180,15.1785717,60180,0,60180,19.8660717,60180,29.6875,60180,44.4196434,60180,1.5625,60180,80.35713959,60180,14.0625,60180,86.60713959,60180,37.5,60180,78.3482132,60180,15.625
60281,47.99106979,60281,9.375,60281,17.8571434,60281,0,60281,17.4107151,60281,0,60281,18.9732151,60281,25,60281,39.9553566,60281,0,60281,78.79463959,60281,34.375,60281,82.5892868,60281,31.25,60281,77.45536041,60281,14.0625
60432,44.6428566,60432,9.375,60432,16.9642849,60432,3.125,60432,18.75,60432,0,60432,17.6339283,60432,32.8125,60432,41.74106979,60432,1.5625,60432,77.45536041,60432,14.0625,60432,81.0267868,60432,17.1875,60432,76.7857132,60432,15.625
60959,49.1071434,60959,7.8125,60959,16.0714283,60959,1.5625,60959,17.1875,60959,0,60959,23.4375,60959,29.6875,60959,45.3125,60959,1.5625,60959,78.57142639,60959,21.875,60959,81.4732132,60959,25,60959,77.67857361,60959,17.1875
61179,47.32143021,61179,9.375,61179,16.9642849,61179,3.125,61179,16.9642849,61179,1.5625,61179,23.4375,61179,35.9375,61179,43.5267868,61179,1.5625,61179,77.00892639,61179,20.3125,61179,86.38392639,61179,39.0625,61179,71.875,61179,10.9375
61220,47.32143021,61220,10.9375,61220,16.9642849,61220,3.125,61220,18.3035717,61220,1.5625,61220,22.7678566,61220,32.8125,61220,43.0803566,61220,1.5625,61220,83.70536041,61220,35.9375,61220,84.1517868,61220,31.25,61220,79.6875,61220,20.3125
61387,47.7678566,61387,7.8125,61387,15.84821415,61387,4.6875,61387,14.5089283,61387,0,61387,21.2053566,61387,35.9375,61387,45.5357132,61387,3.125,61387,81.91963959,61387,23.4375,61387,85.49107361,61387,32.8125,61387,80.80357361,61387,21.875
61399,48.88393021,61399,7.8125,61399,18.0803566,61399,1.5625,61399,17.4107151,61399,0,61399,22.7678566,61399,25,61399,42.63393021,61399,1.5625,61399,81.4732132,61399,26.5625,61399,86.1607132,61399,34.375,61399,83.48213959,61399,32.8125
61661,49.3303566,61661,12.5,61661,17.4107151,61661,1.5625,61661,17.1875,61661,0,61661,21.2053566,61661,35.9375,61661,43.5267868,61661,3.125,61661,79.6875,61661,15.625,61661,83.48213959,61661,26.5625,61661,80.35713959,61661,17.1875
61726,52.00893021,61726,12.5,61726,16.2946434,61726,0,61726,18.5267849,61726,1.5625,61726,24.1071434,61726,25,61726,44.19643021,61726,3.125,61726,83.0357132,61726,31.25,61726,87.94642639,61726,37.5,61726,82.5892868,61726,25
61743,46.2053566,61743,14.0625,61743,16.0714283,61743,0,61743,18.3035717,61743,0,61743,22.9910717,61743,35.9375,61743,44.19643021,61743,0,61743,79.24107361,61743,25,61743,84.1517868,61743,34.375,61743,78.79463959,61743,21.875
61905,43.75,61905,6.25,61905,17.4107151,61905,0,61905,16.7410717,61905,0,61905,26.5625,61905,32.8125,61905,45.0892868,61905,1.5625,61905,82.14286041,61905,25,61905,86.60713959,61905,39.0625,61905,80.80357361,61905,23.4375
61907,48.2142868,61907,6.25,61907,12.5,61907,1.5625,61907,11.60714245,61907,0,61907,20.5357151,61907,23.4375,61907,46.2053566,61907,0,61907,81.69642639,61907,28.125,61907,82.8125,61907,34.375,61907,80.58036041,61907,18.75
61942,44.19643021,61942,7.8125,61942,16.7410717,61942,3.125,61942,18.0803566,61942,1.5625,61942,20.9821434,61942,34.375,61942,44.19643021,61942,1.5625,61942,82.14286041,61942,18.75,61942,85.49107361,61942,32.8125,61942,81.25,61942,17.1875
61970,45.75893021,61970,15.625,61970,12.9464283,61970,0,61970,15.625,61970,1.5625,61970,19.4196434,61970,28.125,61970,45.5357132,61970,0,61970,79.9107132,61970,15.625,61970,82.36607361,61970,26.5625,61970,78.79463959,61970,15.625
61991,43.5267868,61991,17.1875,61991,15.1785717,61991,1.5625,61991,18.5267849,61991,0,61991,23.2142849,61991,34.375,61991,42.63393021,61991,4.6875,61991,83.48213959,61991,28.125,61991,85.7142868,61991,34.375,61991,80.58036041,61991,23.4375
62053,51.5625,62053,3.125,62053,17.1875,62053,0,62053,15.40178585,62053,0,62053,20.3125,62053,28.125,62053,44.6428566,62053,4.6875,62053,81.91963959,62053,21.875,62053,89.95536041,62053,46.875,62053,78.57142639,62053,17.1875
62082,48.88393021,62082,7.8125,62082,16.0714283,62082,1.5625,62082,16.5178566,62082,0,62082,23.4375,62082,29.6875,62082,43.9732132,62082,4.6875,62082,80.58036041,62082,26.5625,62082,83.48213959,62082,26.5625,62082,72.54463959,62082,12.5
62345,44.19643021,62345,17.1875,62345,15.84821415,62345,0,62345,18.3035717,62345,0,62345,24.1071434,62345,31.25,62345,42.1875,62345,1.5625,62345,78.125,62345,12.5,62345,81.69642639,62345,17.1875,62345,78.3482132,62345,21.875
62387,51.3392868,62387,3.125,62387,16.5178566,62387,0,62387,18.5267849,62387,0,62387,21.6517849,62387,31.25,62387,43.0803566,62387,3.125,62387,80.80357361,62387,18.75,62387,82.8125,62387,32.8125,62387,78.57142639,62387,21.875
62559,52.00893021,62559,21.875,62559,20.5357151,62559,0,62559,16.2946434,62559,1.5625,62559,22.9910717,62559,26.5625,62559,44.6428566,62559,3.125,62559,77.23213959,62559,25,62559,84.1517868,62559,35.9375,62559,79.24107361,62559,21.875
62561,47.5446434,62561,9.375,62561,17.8571434,62561,0,62561,18.75,62561,1.5625,62561,22.3214283,62561,25,62561,48.2142868,62561,0,62561,79.6875,62561,15.625,62561,81.0267868,62561,20.3125,62561,79.24107361,62561,10.9375
62694,43.75,62694,15.625,62694,18.5267849,62694,0,62694,18.75,62694,1.5625,62694,21.875,62694,32.8125,62694,40.625,62694,3.125,62694,80.58036041,62694,15.625,62694,85.9375,62694,32.8125,62694,79.01786041,62694,12.5
62821,42.63393021,62821,10.9375,62821,16.2946434,62821,1.5625,62821,15.625,62821,0,62821,22.3214283,62821,18.75,62821,45.0892868,62821,1.5625,62821,78.3482132,62821,25,62821,85.26786041,62821,32.8125,62821,78.79463959,62821,17.1875
62969,50,62969,9.375,62969,17.4107151,62969,0,62969,17.6339283,62969,1.5625,62969,21.2053566,62969,26.5625,62969,44.86606979,62969,4.6875,62969,79.24107361,62969,17.1875,62969,84.82142639,62969,28.125,62969,77.45536041,62969,15.625
63072,46.2053566,63072,7.8125,63072,18.3035717,63072,1.5625,63072,16.5178566,63072,0,63072,25.4464283,63072,35.9375,63072,44.86606979,63072,4.6875,63072,80.80357361,63072,23.4375,63072,81.0267868,63072,26.5625,63072,77.00892639,63072,15.625
63151,48.6607132,63151,9.375,63151,15.40178585,63151,1.5625,63151,19.1964283,63151,0,63151,21.6517849,63151,28.125,63151,45.3125,63151,4.6875,63151,76.7857132,63151,15.625,63151,85.26786041,63151,45.3125,63151,71.20536041,63151,6.25
63249,50.8928566,63249,12.5,63249,18.5267849,63249,3.125,63249,14.95535755,63249,1.5625,63249,21.2053566,63249,32.8125,63249,50.8928566,63249,1.5625,63249,80.13392639,63249,20.3125,63249,82.5892868,63249,34.375,63249,75,63249,18.75
63569,47.99106979,63569,12.5,63569,15.40178585,63569,0,63569,15.84821415,63569,0,63569,19.4196434,63569,37.5,63569,43.30356979,63569,1.5625,63569,78.125,63569,18.75,63569,85.26786041,63569,32.8125,63569,74.33036041,63569,14.0625
63623,46.6517868,63623,7.8125,63623,18.0803566,63623,0,63623,17.4107151,63623,0,63623,22.7678566,63623,35.9375,63623,41.74106979,63623,3.125,63623,75.89286041,63623,21.875,63623,83.25892639,63623,34.375,63623,69.41963959,63623,9.375
63688,46.875,63688,15.625,63688,19.6428566,63688,0,63688,17.1875,63688,1.5625,63688,24.5535717,63688,31.25,63688,41.74106979,63688,3.125,63688,75.89286041,63688,18.75,63688,81.4732132,63688,20.3125,63688,67.1875,63688,4.6875
63906,45.75893021,63906,9.375,63906,14.73214245,63906,0,63906,17.1875,63906,0,63906,23.2142849,63906,28.125,63906,41.07143021,63906,1.5625,63906,75.2232132,63906,17.1875,63906,83.0357132,63906,20.3125,63906,71.875,63906,9.375
64092,47.5446434,64092,6.25,64092,18.5267849,64092,0,64092,16.2946434,64092,0,64092,20.5357151,64092,25,64092,41.5178566,64092,3.125,64092,74.55357361,64092,7.8125,64092,80.80357361,64092,20.3125,64092,73.4375,64092,6.25
64129,47.7678566,64129,14.0625,64129,16.5178566,64129,3.125,64129,15.40178585,64129,0,64129,21.875,64129,31.25,64129,41.07143021,64129,1.5625,64129,73.2142868,64129,15.625,64129,84.5982132,64129,37.5,64129,75.89286041,64129,23.4375
64500,42.8571434,64500,7.8125,64500,18.3035717,64500,0,64500,17.8571434,64500,0,64500,22.9910717,64500,26.5625,64500,40.8482132,64500,3.125,64500,71.42857361,64500,17.1875,64500,82.5892868,64500,25,64500,71.875,64500,12.5
64599,48.6607132,64599,15.625,64599,15.1785717,64599,3.125,64599,18.75,64599,1.5625,64599,22.3214283,64599,35.9375,64599,43.0803566,64599,3.125,64599,73.2142868,64599,15.625,64599,84.5982132,64599,37.5,64599,75.89286041,64599,23.4375
64630,49.7767868,64630,12.5,64630,15.84821415,64630,0,64630,15.625,64630,0,64630,17.6339283,64630,25,64630,46.42856979,64630,0,64630,77.00892639,64630,10.9375,64630,85.04463959,64630,32.8125,64630,77.00892639,64630,10.9375
64895,44.6428566,64895,4.6875,64895,16.0714283,64895,3.125,64895,17.4107151,64895,1.5625,64895,21.4285717,64895,35.9375,64895,44.86606979,64895,0,64895,77.67857361,64895,20.3125,64895,84.82142639,64895,31.25,64895,75.2232132,64895,20.3125
64929,51.3392868,64929,9.375,64929,17.4107151,64929,0,64929,18.3035717,64929,1.5625,64929,18.9732151,64929,37.5,64929,44.19643021,64929,0,64929,67.4107132,64929,3.125,64929,82.5892868,64929,31.25,64929,71.875,64929,9.375
65326,46.875,65326,21.875,65326,16.0714283,65326,0,65326,18.9732151,65326,0,65326,21.2053566,65326,32.8125,65326,43.75,65326,1.5625,65326,73.88392639,65326,12.5,65326,83.25892639,65326,26.5625,65326,73.4375,65326,7.8125
65373,47.5446434,65373,18.75,65373,18.5267849,65373,1.5625,65373,15.625,65373,0,65373,21.6517849,65373,31.25,65373,43.75,65373,1.5625,65373,74.10713959,65373,12.5,65373,80.13392639,65373,18.75,65373,75.66963959,65373,15.625
65418,45.5357132,65418,10.9375,65418,17.8571434,65418,1.5625,65418,20.5357151,65418,1.5625,65418,17.1875,65418,21.875,65418,45.9821434,65418,1.5625,65418,71.875,65418,10.9375,65418,82.36607361,65418,34.375,65418,71.20536041,65418,10.9375
65446,46.42856979,65446,15.625,65446,14.28571415,65446,0,65446,17.8571434,65446,1.5625,65446,20.9821434,65446,28.125,65446,43.30356979,65446,0,65446,74.7767868,65446,7.8125,65446,82.8125,65446,29.6875,65446,72.32142639,65446,10.9375
65449,48.88393021,65449,9.375,65449,13.6160717,65449,1.5625,65449,16.9642849,65449,0,65449,19.8660717,65449,35.9375,65449,45.0892868,65449,0,65449,72.99107361,65449,12.5,65449,83.48213959,65449,31.25,65449,74.33036041,65449,14.0625
65559,45.75893021,65559,9.375,65559,17.1875,65559,1.5625,65559,20.0892849,65559,1.5625,65559,19.8660717,65559,26.5625,65559,41.2946434,65559,4.6875,65559,71.42857361,65559,12.5,65559,78.3482132,65559,14.0625,65559,71.875,65559,12.5
65685,45.0892868,65685,18.75,65685,19.8660717,65685,0,65685,16.9642849,65685,0,65685,21.4285717,65685,31.25,65685,45.5357132,65685,0,65685,76.3392868,65685,7.8125,65685,81.4732132,65685,31.25,65685,76.3392868,65685,15.625
65723,50.2232132,65723,10.9375,65723,16.0714283,65723,1.5625,65723,15.1785717,65723,0,65723,22.0982151,65723,25,65723,43.30356979,65723,4.6875,65723,71.875,65723,9.375,65723,85.26786041,65723,31.25,65723,76.11607361,65723,15.625
65754,46.42856979,65754,9.375,65754,17.4107151,65754,1.5625,65754,15.40178585,65754,0,65754,20.0892849,65754,28.125,65754,43.75,65754,4.6875,65754,73.6607132,65754,14.0625,65754,86.1607132,65754,32.8125,65754,74.10713959,65754,14.0625
65842,47.5446434,65842,10.9375,65842,15.84821415,65842,0,65842,17.6339283,65842,1.5625,65842,23.4375,65842,28.125,65842,45.5357132,65842,4.6875,65842,80.35713959,65842,28.125,65842,83.70536041,65842,25,65842,81.25,65842,25
65859,45.9821434,65859,7.8125,65859,16.5178566,65859,0,65859,19.8660717,65859,0,65859,20.9821434,65859,26.5625,65859,42.1875,65859,3.125,65859,72.54463959,65859,14.0625,65859,86.60713959,65859,35.9375,65859,66.07142639,65859,1.5625
65934,45.9821434,65934,12.5,65934,16.0714283,65934,0,65934,16.2946434,65934,0,65934,20.9821434,65934,31.25,65934,42.1875,65934,1.5625,65934,75.66963959,65934,9.375,65934,83.70536041,65934,40.625,65934,78.125,65934,12.5
65957,48.88393021,65957,12.5,65957,16.2946434,65957,0,65957,16.0714283,65957,0,65957,23.8839283,65957,32.8125,65957,42.8571434,65957,1.5625,65957,72.54463959,65957,10.9375,65957,82.36607361,65957,31.25,65957,76.7857132,65957,12.5
65988,47.61904907,65988,6.25,65988,17.8571434,65988,2.083333254,65988,15.1785717,65988,0,65988,22.02380943,65988,33.33333206,65988,46.72618866,65988,6.25,65988,72.91666412,65988,14.583333,65988,83.0357132,65988,35.41666794,65988,77.38095093,65988,16.66666603
66114,47.32143021,66114,9.375,66114,19.1964283,66114,4.6875,66114,13.39285755,66114,0,66114,20.3125,66114,34.375,66114,43.75,66114,0,66114,75.89286041,66114,17.1875,66114,84.1517868,66114,29.6875,66114,75.44642639,66114,17.1875
66211,42.8571434,66211,10.9375,66211,16.5178566,66211,1.5625,66211,15.625,66211,0,66211,21.6517849,66211,37.5,66211,46.6517868,66211,4.6875,66211,74.7767868,66211,12.5,66211,80.13392639,66211,25,66211,75.66963959,66211,17.1875
66231,47.7678566,66231,4.6875,66231,13.83928585,66231,4.6875,66231,15.40178585,66231,0,66231,22.0982151,66231,23.4375,66231,44.86606979,66231,4.6875,66231,74.10713959,66231,18.75,66231,81.69642639,66231,31.25,66231,76.7857132,66231,21.875
66245,47.7678566,66245,7.8125,66245,18.0803566,66245,0,66245,18.0803566,66245,0,66245,19.4196434,66245,37.5,66245,44.86606979,66245,4.6875,66245,72.54463959,66245,9.375,66245,83.48213959,66245,26.5625,66245,76.5625,66245,15.625
66293,44.19643021,66293,9.375,66293,16.2946434,66293,0,66293,14.73214245,66293,0,66293,25.6696434,66293,32.8125,66293,43.0803566,66293,4.6875,66293,75.66963959,66293,12.5,66293,81.91963959,66293,21.875,66293,78.125,66293,15.625
66510,45.75893021,66510,6.25,66510,17.1875,66510,0,66510,14.28571415,66510,1.5625,66510,17.6339283,66510,29.6875,66510,46.42856979,66510,3.125,66510,75.66963959,66510,12.5,66510,85.04463959,66510,35.9375,66510,77.23213959,66510,14.0625
66634,47.5446434,66634,10.9375,66634,16.0714283,66634,3.125,66634,20.3125,66634,0,66634,20.5357151,66634,23.4375,66634,44.6428566,66634,0,66634,74.7767868,66634,18.75,66634,82.8125,66634,29.6875,66634,79.24107361,66634,20.3125
66653,48.4375,66653,12.5,66653,16.7410717,66653,3.125,66653,18.3035717,66653,0,66653,21.875,66653,28.125,66653,44.6428566,66653,1.5625,66653,74.55357361,66653,14.0625,66653,82.14286041,66653,32.8125,66653,75.2232132,66653,15.625
66665,49.1071434,66665,9.375,66665,18.0803566,66665,0,66665,16.2946434,66665,0,66665,21.6517849,66665,31.25,66665,45.75893021,66665,0,66665,74.7767868,66665,12.5,66665,83.0357132,66665,28.125,66665,77.67857361,66665,17.1875
66681,45.75893021,66681,12.5,66681,14.28571415,66681,1.5625,66681,15.84821415,66681,0,66681,21.4285717,66681,37.5,66681,48.2142868,66681,1.5625,66681,74.7767868,66681,12.5,66681,80.13392639,66681,25,66681,75.66963959,66681,17.1875
66698,45.75893021,66698,10.9375,66698,18.5267849,66698,0,66698,19.4196434,66698,0,66698,17.8571434,66698,28.125,66698,45.0892868,66698,1.5625,66698,75.66963959,66698,12.5,66698,85.04463959,66698,35.9375,66698,77.23213959,66698,14.0625
66740,44.34523773,66740,10.41666698,66740,15.47619057,66740,0,66740,16.2946434,66740,0,66740,22.02380943,66740,37.5,66740,47.02381134,66740,2.083333254,66740,72.91666412,66740,14.583333,66740,83.0357132,66740,35.41666794,66740,77.38095093,66740,16.66666603
66743,46.2053566,66743,10.9375,66743,18.5267849,66743,0,66743,18.3035717,66743,0,66743,22.7678566,66743,26.5625,66743,41.5178566,66743,1.5625,66743,73.88392639,66743,10.9375,66743,81.0267868,66743,18.75,66743,79.24107361,66743,10.9375
66781,45.9821434,66781,12.5,66781,16.5178566,66781,1.5625,66781,17.4107151,66781,0,66781,19.8660717,66781,29.6875,66781,41.2946434,66781,0,66781,75.44642639,66781,18.75,66781,79.6875,66781,15.625,66781,76.3392868,66781,20.3125
67091,46.875,67091,4.6875,67091,18.75,67091,0,67091,16.0714283,67091,0,67091,19.4196434,67091,37.5,67091,44.4196434,67091,1.5625,67091,75.44642639,67091,10.9375,67091,83.48213959,67091,28.125,67091,71.6517868,67091,10.9375
67238,47.99106979,67238,7.8125,67238,17.8571434,67238,1.5625,67238,16.0714283,67238,1.5625,67238,18.9732151,67238,28.125,67238,45.75893021,67238,3.125,67238,75.89286041,67238,17.1875,67238,84.82142639,67238,34.375,67238,72.32142639,67238,14.0625
67282,49.7767868,67282,7.8125,67282,17.1875,67282,1.5625,67282,18.3035717,67282,0,67282,21.6517849,67282,29.6875,67282,48.2142868,67282,4.6875,67282,77.67857361,67282,17.1875,67282,86.83036041,67282,40.625,67282,76.3392868,67282,18.75
67387,50.2232132,67387,12.5,67387,16.7410717,67387,1.5625,67387,15.625,67387,0,67387,20.7589283,67387,26.5625,67387,47.0982132,67387,4.6875,67387,76.7857132,67387,15.625,67387,84.375,67387,29.6875,67387,72.76786041,67387,7.8125
67512,51.11606979,67512,4.6875,67512,15.625,67512,0,67512,16.0714283,67512,0,67512,20.3125,67512,31.25,67512,45.75893021,67512,1.5625,67512,74.55357361,67512,14.0625,67512,81.25,67512,25,67512,74.55357361,67512,12.5
67524,49.1071434,67524,6.25,67524,19.6428566,67524,0,67524,19.6428566,67524,0,67524,20.3125,67524,35.9375,67524,48.88393021,67524,1.5625,67524,75.44642639,67524,15.625,67524,84.1517868,67524,26.5625,67524,74.10713959,67524,14.0625
67835,44.4196434,67835,12.5,67835,15.84821415,67835,3.125,67835,16.9642849,67835,0,67835,22.0982151,67835,28.125,67835,40.625,67835,0,67835,72.99107361,67835,7.8125,67835,80.58036041,67835,20.3125,67835,76.3392868,67835,10.9375
67861,50,67861,7.8125,67861,16.9642849,67861,0,67861,15.1785717,67861,1.5625,67861,23.6607151,67861,28.125,67861,47.7678566,67861,1.5625,67861,74.55357361,67861,14.0625,67861,84.375,67861,32.8125,67861,76.7857132,67861,17.1875
67899,48.4375,67899,12.5,67899,15.625,67899,3.125,67899,16.0714283,67899,0,67899,23.6607151,67899,21.875,67899,48.4375,67899,6.25,67899,78.125,67899,12.5,67899,82.5892868,67899,20.3125,67899,79.9107132,67899,17.1875
67995,46.42856979,67995,12.5,67995,16.2946434,67995,1.5625,67995,18.75,67995,0,67995,22.3214283,67995,37.5,67995,43.5267868,67995,1.5625,67995,76.11607361,67995,17.1875,67995,82.8125,67995,20.3125,67995,77.45536041,67995,15.625
68070,50.6696434,68070,18.75,68070,16.0714283,68070,0,68070,17.4107151,68070,0,68070,18.9732151,68070,26.5625,68070,47.32143021,68070,3.125,68070,77.23213959,68070,17.1875,68070,83.92857361,68070,32.8125,68070,79.4642868,68070,17.1875
68189,45.75893021,68189,9.375,68189,20.3125,68189,3.125,68189,17.4107151,68189,0,68189,20.9821434,68189,29.6875,68189,44.19643021,68189,1.5625,68189,76.3392868,68189,17.1875,68189,83.0357132,68189,35.9375,68189,77.67857361,68189,23.4375
68312,49.55356979,68312,17.1875,68312,16.7410717,68312,0,68312,18.0803566,68312,0,68312,20.5357151,68312,28.125,68312,45.0892868,68312,1.5625,68312,77.9017868,68312,18.75,68312,83.70536041,68312,34.375,68312,77.45536041,68312,18.75
68369,49.55356979,68369,18.75,68369,15.84821415,68369,1.5625,68369,17.1875,68369,0,68369,24.1071434,68369,20.3125,68369,49.55356979,68369,3.125,68369,78.125,68369,12.5,68369,82.5892868,68369,20.3125,68369,79.9107132,68369,17.1875
68439,47.32143021,68439,9.375,68439,14.28571415,68439,1.5625,68439,17.6339283,68439,0,68439,21.2053566,68439,31.25,68439,44.6428566,68439,1.5625,68439,77.45536041,68439,15.625,68439,79.4642868,68439,26.5625,68439,76.3392868,68439,15.625
68457,45.5357132,68457,9.375,68457,12.72321415,68457,4.6875,68457,16.9642849,68457,1.5625,68457,19.1964283,68457,39.0625,68457,45.75893021,68457,7.8125,68457,75.89286041,68457,15.625,68457,83.25892639,68457,28.125,68457,78.125,68457,17.1875
68588,50.8928566,68588,10.9375,68588,13.39285755,68588,0,68588,17.6339283,68588,0,68588,25.6696434,68588,23.4375,68588,45.3125,68588,3.125,68588,76.11607361,68588,12.5,68588,84.1517868,68588,34.375,68588,80.13392639,68588,15.625
68620,42.26190567,68620,8.333333015,68620,19.94047546,68620,2.083333254,68620,15.1785717,68620,1.5625,68620,22.61904716,68620,33.33333206,68620,44.34523773,68620,6.25,68620,74.40476227,68620,12.5,68620,81.25,68620,33.33333206,68620,75.59523773,68620,12.5
68624,45.5357132,68624,9.375,68624,20.9821434,68624,0,68624,18.9732151,68624,1.5625,68624,20.9821434,68624,31.25,68624,44.4196434,68624,3.125,68624,77.23213959,68624,15.625,68624,85.49107361,68624,34.375,68624,73.2142868,68624,17.1875
68665,45.9821434,68665,10.9375,68665,16.2946434,68665,0,68665,17.8571434,68665,0,68665,22.9910717,68665,31.25,68665,43.9732132,68665,3.125,68665,77.23213959,68665,14.0625,68665,85.9375,68665,37.5,68665,74.10713959,68665,15.625
68827,49.1071434,68827,9.375,68827,17.1875,68827,0,68827,18.0803566,68827,1.5625,68827,20.9821434,68827,29.6875,68827,43.30356979,68827,1.5625,68827,75,68827,10.9375,68827,83.25892639,68827,31.25,68827,77.00892639,68827,14.0625
68838,44.86606979,68838,10.9375,68838,16.7410717,68838,0,68838,15.84821415,68838,0,68838,21.875,68838,32.8125,68838,42.1875,68838,1.5625,68838,75.2232132,68838,17.1875,68838,84.5982132,68838,34.375,68838,81.25,68838,29.6875
69067,50.6696434,69067,18.75,69067,16.5178566,69067,0,69067,14.95535755,69067,3.125,69067,22.5446434,69067,28.125,69067,43.5267868,69067,1.5625,69067,76.7857132,69067,9.375,69067,80.35713959,69067,10.9375,69067,79.4642868,69067,17.1875
69072,49.7767868,69072,14.0625,69072,19.8660717,69072,1.5625,69072,18.0803566,69072,0,69072,21.6517849,69072,32.8125,69072,44.86606979,69072,1.5625,69072,74.33036041,69072,14.0625,69072,81.4732132,69072,21.875,69072,77.00892639,69072,20.3125
69235,46.6517868,69235,12.5,69235,18.3035717,69235,1.5625,69235,17.1875,69235,1.5625,69235,22.3214283,69235,29.6875,69235,43.0803566,69235,1.5625,69235,74.55357361,69235,15.625,69235,81.25,69235,21.875,69235,81.69642639,69235,14.0625
69337,45.5357132,69337,9.375,69337,15.625,69337,4.6875,69337,18.5267849,69337,0,69337,19.6428566,69337,28.125,69337,41.2946434,69337,1.5625,69337,77.00892639,69337,15.625,69337,83.92857361,69337,32.8125,69337,76.3392868,69337,17.1875
69428,50.6696434,69428,15.625,69428,15.625,69428,3.125,69428,17.8571434,69428,1.5625,69428,24.5535717,69428,35.9375,69428,47.5446434,69428,1.5625,69428,75.44642639,69428,17.1875,69428,83.70536041,69428,29.6875,69428,79.9107132,69428,25
69461,48.88393021,69461,12.5,69461,17.8571434,69461,0,69461,16.9642849,69461,0,69461,21.6517849,69461,26.5625,69461,44.6428566,69461,1.5625,69461,74.55357361,69461,15.625,69461,81.0267868,69461,25,69461,79.01786041,69461,14.0625
69530,43.75,69530,7.8125,69530,18.3035717,69530,1.5625,69530,15.625,69530,1.5625,69530,21.2053566,69530,28.125,69530,41.07143021,69530,1.5625,69530,73.4375,69530,9.375,69530,82.8125,69530,26.5625,69530,75,69530,9.375
69641,50.44643021,69641,10.9375,69641,18.9732151,69641,1.5625,69641,15.40178585,69641,0,69641,22.3214283,69641,39.0625,69641,49.3303566,69641,1.5625,69641,78.125,69641,15.625,69641,84.1517868,69641,32.8125,69641,78.125,69641,26.5625
69676,47.5446434,69676,10.9375,69676,12.72321415,69676,0,69676,16.2946434,69676,0,69676,20.3125,69676,28.125,69676,43.30356979,69676,0,69676,75.66963959,69676,14.0625,69676,83.25892639,69676,31.25,69676,74.7767868,69676,9.375
69786,46.42856979,69786,12.5,69786,17.8571434,69786,0,69786,16.9642849,69786,0,69786,25.8928566,69786,31.25,69786,42.4107132,69786,3.125,69786,75.44642639,69786,14.0625,69786,82.36607361,69786,29.6875,69786,75.2232132,69786,15.625
69823,47.99106979,69823,7.8125,69823,15.40178585,69823,0,69823,16.5178566,69823,0,69823,21.6517849,69823,28.125,69823,45.75893021,69823,1.5625,69823,76.11607361,69823,21.875,69823,83.92857361,69823,35.9375,69823,77.23213959,69823,21.875
70196,47.32143021,70196,15.625,70196,17.1875,70196,0,70196,14.5089283,70196,1.5625,70196,21.875,70196,28.125,70196,44.86606979,70196,3.125,70196,75.89286041,70196,12.5,70196,88.16963959,70196,45.3125,70196,77.45536041,70196,20.3125
70340,45.3125,70340,10.9375,70340,17.8571434,70340,3.125,70340,20.7589283,70340,0,70340,18.0803566,70340,31.25,70340,44.4196434,70340,4.6875,70340,71.20536041,70340,6.25,70340,83.70536041,70340,34.375,70340,72.76786041,70340,14.0625
70361,52.00893021,70361,17.1875,70361,17.6339283,70361,3.125,70361,17.6339283,70361,0,70361,22.7678566,70361,29.6875,70361,48.2142868,70361,4.6875,70361,70.98213959,70361,12.5,70361,84.375,70361,37.5,70361,75.89286041,70361,25
70589,45.3125,70589,10.9375,70589,15.84821415,70589,1.5625,70589,19.1964283,70589,0,70589,22.7678566,70589,28.125,70589,39.9553566,70589,0,70589,78.125,70589,23.4375,70589,81.4732132,70589,25,70589,76.7857132,70589,15.625
70594,44.6428566,70594,6.25,70594,16.9642849,70594,4.166666508,70594,15.625,70594,0,70594,20.83333397,70594,33.33333206,70594,41.9642868,70594,6.25,70594,73.80952454,70594,10.416667,70594,84.22618866,70594,33.33333206,70594,77.97618866,70594,14.58333302
70638,48.88393021,70638,10.9375,70638,14.73214245,70638,0,70638,16.0714283,70638,0,70638,22.9910717,70638,28.125,70638,47.7678566,70638,1.5625,70638,79.01786041,70638,9.375,70638,80.13392639,70638,17.1875,70638,80.13392639,70638,25
70651,45.0892868,70651,9.375,70651,18.9732151,70651,0,70651,16.2946434,70651,0,70651,22.5446434,70651,23.4375,70651,41.5178566,70651,3.125,70651,79.01786041,70651,21.875,70651,79.6875,70651,21.875,70651,81.91963959,70651,26.5625
70742,50,70742,15.625,70742,16.0714283,70742,1.5625,70742,15.40178585,70742,1.5625,70742,21.875,70742,34.375,70742,45.5357132,70742,3.125,70742,77.67857361,70742,12.5,70742,83.70536041,70742,32.8125,70742,81.0267868,70742,25
70876,44.34523773,70876,8.333333015,70876,17.55952454,70876,0,70876,15.84821415,70876,0,70876,22.3214283,70876,37.5,70876,42.26190567,70876,4.166666508,70876,76.48809814,70876,14.583333,70876,80.35713959,70876,31.25,70876,77.97618866,70876,14.58333302
70952,49.3303566,70952,12.5,70952,20.0892849,70952,1.5625,70952,19.4196434,70952,1.5625,70952,20.9821434,70952,32.8125,70952,45.3125,70952,1.5625,70952,80.58036041,70952,25,70952,80.13392639,70952,23.4375,70952,79.6875,70952,26.5625
70959,48.4375,70959,14.0625,70959,17.4107151,70959,0,70959,18.3035717,70959,0,70959,20.7589283,70959,28.125,70959,47.5446434,70959,1.5625,70959,79.4642868,70959,18.75,70959,83.25892639,70959,29.6875,70959,81.0267868,70959,20.3125
71014,49.55356979,71014,14.0625,71014,15.1785717,71014,0,71014,18.5267849,71014,1.5625,71014,22.5446434,71014,32.8125,71014,47.99106979,71014,6.25,71014,79.01786041,71014,9.375,71014,80.13392639,71014,17.1875,71014,80.13392639,71014,25
71082,46.42856979,71082,12.5,71082,15.84821415,71082,0,71082,16.7410717,71082,0,71082,20.9821434,71082,31.25,71082,41.07143021,71082,1.5625,71082,78.125,71082,20.3125,71082,84.1517868,71082,34.375,71082,81.25,71082,26.5625
71160,45.75893021,71160,9.375,71160,16.5178566,71160,3.125,71160,17.8571434,71160,0,71160,20.7589283,71160,28.125,71160,42.8571434,71160,3.125,71160,78.3482132,71160,31.25,71160,79.9107132,71160,20.3125,71160,78.79463959,71160,20.3125
71207,52.00893021,71207,18.75,71207,16.7410717,71207,0,71207,16.5178566,71207,1.5625,71207,22.0982151,71207,26.5625,71207,49.7767868,71207,0,71207,77.23213959,71207,23.4375,71207,83.92857361,71207,37.5,71207,81.25,71207,26.5625
71224,50.2232132,71224,15.625,71224,15.625,71224,4.6875,71224,19.8660717,71224,0,71224,25,71224,31.25,71224,47.32143021,71224,1.5625,71224,77.67857361,71224,15.625,71224,82.8125,71224,32.8125,71224,81.4732132,71224,28.125
71257,49.55356979,71257,17.1875,71257,14.28571415,71257,0,71257,18.75,71257,3.125,71257,21.2053566,71257,37.5,71257,43.75,71257,0,71257,79.4642868,71257,20.3125,71257,84.5982132,71257,28.125,71257,82.14286041,71257,25
71357,47.5446434,71357,9.375,71357,18.5267849,71357,0,71357,16.9642849,71357,1.5625,71357,19.8660717,71357,21.875,71357,45.3125,71357,0,71357,79.4642868,71357,15.625,71357,83.48213959,71357,18.75,71357,80.13392639,71357,18.75
71695,44.4196434,71695,9.375,71695,19.6428566,71695,0,71695,17.8571434,71695,0,71695,23.2142849,71695,34.375,71695,39.7321434,71695,1.5625,71695,72.0982132,71695,10.9375,71695,79.4642868,71695,20.3125,71695,74.10713959,71695,17.1875
71769,48.6607132,71769,17.1875,71769,15.84821415,71769,1.5625,71769,16.5178566,71769,0,71769,23.6607151,71769,26.5625,71769,46.42856979,71769,1.5625,71769,75.44642639,71769,14.0625,71769,79.4642868,71769,12.5,71769,75.44642639,71769,12.5
71813,49.3303566,71813,14.0625,71813,18.75,71813,3.125,71813,20.0892849,71813,0,71813,21.6517849,71813,34.375,71813,41.74106979,71813,1.5625,71813,79.01786041,71813,15.625,71813,82.36607361,71813,29.6875,71813,78.57142639,71813,18.75
71834,48.88393021,71834,6.25,71834,16.2946434,71834,0,71834,13.39285755,71834,1.5625,71834,21.2053566,71834,29.6875,71834,38.61606979,71834,0,71834,75.89286041,71834,15.625,71834,84.82142639,71834,40.625,71834,76.5625,71834,17.1875
71916,50.6696434,71916,14.0625,71916,14.5089283,71916,0,71916,15.84821415,71916,0,71916,21.2053566,71916,31.25,71916,45.5357132,71916,6.25,71916,80.13392639,71916,20.3125,71916,84.375,71916,32.8125,71916,79.01786041,71916,23.4375
71924,51.3392868,71924,17.1875,71924,15.40178585,71924,1.5625,71924,16.5178566,71924,3.125,71924,18.5267849,71924,31.25,71924,43.0803566,71924,3.125,71924,77.45536041,71924,14.0625,71924,84.5982132,71924,25,71924,79.01786041,71924,18.75
72103,46.42856979,72103,7.8125,72103,14.0625,72103,3.125,72103,17.8571434,72103,1.5625,72103,20.9821434,72103,39.0625,72103,43.0803566,72103,0,72103,75.66963959,72103,15.625,72103,84.1517868,72103,26.5625,72103,80.13392639,72103,17.1875
72290,46.42856979,72290,9.375,72290,18.75,72290,1.5625,72290,14.73214245,72290,0,72290,21.875,72290,28.125,72290,43.30356979,72290,6.25,72290,77.00892639,72290,20.3125,72290,83.70536041,72290,23.4375,72290,79.9107132,72290,26.5625
72551,47.32143021,72551,12.5,72551,18.3035717,72551,0,72551,20.5357151,72551,0,72551,23.2142849,72551,26.5625,72551,43.9732132,72551,3.125,72551,75.66963959,72551,9.375,72551,84.375,72551,37.5,72551,77.00892639,72551,15.625
72586,44.86606979,72586,7.8125,72586,16.2946434,72586,0,72586,17.8571434,72586,0,72586,21.2053566,72586,28.125,72586,42.4107132,72586,1.5625,72586,75.66963959,72586,14.0625,72586,84.5982132,72586,35.9375,72586,77.23213959,72586,17.1875
72621,43.30356979,72621,15.625,72621,18.75,72621,0,72621,20.9821434,72621,0,72621,26.1160717,72621,32.8125,72621,40.17856979,72621,6.25,72621,74.10713959,72621,17.1875,72621,85.26786041,72621,37.5,72621,79.4642868,72621,25
72647,45.5357132,72647,14.0625,72647,16.9642849,72647,0,72647,17.8571434,72647,0,72647,23.4375,72647,34.375,72647,44.4196434,72647,3.125,72647,76.5625,72647,15.625,72647,83.25892639,72647,32.8125,72647,76.7857132,72647,18.75
73125,47.5446434,73125,14.0625,73125,14.5089283,73125,3.125,73125,19.1964283,73125,0,73125,22.3214283,73125,29.6875,73125,45.3125,73125,1.5625,73125,76.7857132,73125,18.75,73125,84.375,73125,34.375,73125,77.23213959,73125,18.75
73205,46.6517868,73205,15.625,73205,19.6428566,73205,3.125,73205,18.0803566,73205,1.5625,73205,21.4285717,73205,35.9375,73205,46.6517868,73205,0,73205,77.00892639,73205,9.375,73205,83.70536041,73205,35.9375,73205,79.9107132,73205,17.1875
73243,45.75893021,73243,15.625,73243,18.5267849,73243,3.125,73243,14.28571415,73243,1.5625,73243,22.0982151,73243,25,73243,44.86606979,73243,1.5625,73243,76.3392868,73243,9.375,73243,85.04463959,73243,34.375,73243,80.58036041,73243,26.5625
73454,46.875,73454,7.8125,73454,15.84821415,73454,3.125,73454,18.0803566,73454,1.5625,73454,22.5446434,73454,29.6875,73454,43.75,73454,1.5625,73454,75.2232132,73454,9.375,73454,79.01786041,73454,18.75,73454,73.88392639,73454,9.375
73493,45.75893021,73493,9.375,73493,18.75,73493,0,73493,18.5267849,73493,0,73493,22.7678566,73493,35.9375,73493,44.6428566,73493,7.8125,73493,74.10713959,73493,14.0625,73493,79.6875,73493,25,73493,74.33036041,73493,15.625
73566,45.75893021,73566,17.1875,73566,18.5267849,73566,1.5625,73566,14.95535755,73566,0,73566,25.6696434,73566,43.75,73566,46.42856979,73566,3.125,73566,76.7857132,73566,14.0625,73566,79.01786041,73566,18.75,73566,74.33036041,73566,17.1875
73687,44.6428566,73687,10.9375,73687,17.1875,73687,1.5625,73687,15.625,73687,0,73687,21.6517849,73687,26.5625,73687,45.3125,73687,1.5625,73687,76.11607361,73687,14.0625,73687,80.13392639,73687,29.6875,73687,80.13392639,73687,18.75
73839,48.6607132,73839,23.4375,73839,17.8571434,73839,0,73839,17.1875,73839,0,73839,22.5446434,73839,26.5625,73839,47.32143021,73839,1.5625,73839,74.7767868,73839,17.1875,73839,81.4732132,73839,35.9375,73839,76.11607361,73839,26.5625
73886,45.75893021,73886,9.375,73886,16.2946434,73886,0,73886,16.9642849,73886,0,73886,20.9821434,73886,32.8125,73886,44.19643021,73886,1.5625,73886,76.7857132,73886,23.4375,73886,77.23213959,73886,6.25,73886,74.7767868,73886,17.1875
73916,46.6517868,73916,7.8125,73916,18.5267849,73916,3.125,73916,17.4107151,73916,0,73916,19.6428566,73916,35.9375,73916,49.55356979,73916,4.6875,73916,75.2232132,73916,15.625,73916,78.79463959,73916,17.1875,73916,72.99107361,73916,10.9375
73923,44.4196434,73923,10.9375,73923,19.1964283,73923,4.6875,73923,16.7410717,73923,0,73923,20.7589283,73923,32.8125,73923,40.8482132,73923,3.125,73923,76.5625,73923,21.875,73923,81.0267868,73923,31.25,73923,76.5625,73923,18.75
73944,52.4553566,73944,15.625,73944,21.6517849,73944,1.5625,73944,16.0714283,73944,0,73944,26.1160717,73944,28.125,73944,47.99106979,73944,4.6875,73944,72.99107361,73944,12.5,73944,81.0267868,73944,17.1875,73944,75.44642639,73944,17.1875
74035,43.9732132,74035,7.8125,74035,17.4107151,74035,0,74035,17.8571434,74035,3.125,74035,22.7678566,74035,26.5625,74035,45.3125,74035,1.5625,74035,72.54463959,74035,15.625,74035,77.00892639,74035,18.75,74035,76.11607361,74035,17.1875
74037,47.0982132,74037,14.0625,74037,16.9642849,74037,1.5625,74037,15.1785717,74037,0,74037,19.6428566,74037,25,74037,41.9642868,74037,0,74037,77.45536041,74037,14.0625,74037,80.13392639,74037,20.3125,74037,75.66963959,74037,15.625
74151,46.6517868,74151,9.375,74151,18.3035717,74151,1.5625,74151,21.2053566,74151,0,74151,22.7678566,74151,34.375,74151,42.1875,74151,4.6875,74151,74.10713959,74151,14.0625,74151,79.6875,74151,25,74151,74.33036041,74151,15.625
74193,42.1875,74193,12.5,74193,16.7410717,74193,1.5625,74193,17.4107151,74193,0,74193,19.1964283,74193,25,74193,43.0803566,74193,3.125,74193,74.33036041,74193,10.9375,74193,79.9107132,74193,26.5625,74193,75.66963959,74193,12.5
74307,49.1071434,74307,21.875,74307,20.9821434,74307,1.5625,74307,15.625,74307,3.125,74307,23.8839283,74307,28.125,74307,45.3125,74307,3.125,74307,78.125,74307,17.1875,74307,82.14286041,74307,20.3125,74307,75.66963959,74307,10.9375
74413,47.0982132,74413,15.625,74413,16.0714283,74413,3.125,74413,18.3035717,74413,0,74413,19.4196434,74413,25,74413,41.2946434,74413,0,74413,75,74413,14.0625,74413,83.48213959,74413,32.8125,74413,75.66963959,74413,20.3125
74483,44.19643021,74483,6.25,74483,16.7410717,74483,1.5625,74483,18.0803566,74483,0,74483,20.7589283,74483,32.8125,74483,44.19643021,74483,0,74483,76.5625,74483,15.625,74483,78.125,74483,15.625,74483,77.00892639,74483,14.0625
74595,43.9732132,74595,14.0625,74595,19.4196434,74595,0,74595,17.1875,74595,1.5625,74595,26.3392849,74595,31.25,74595,40.625,74595,4.6875,74595,75.66963959,74595,14.0625,74595,83.70536041,74595,32.8125,74595,77.67857361,74595,20.3125
74719,50.6696434,74719,18.75,74719,17.8571434,74719,1.5625,74719,18.9732151,74719,1.5625,74719,20.9821434,74719,28.125,74719,48.4375,74719,3.125,74719,76.5625,74719,17.1875,74719,84.5982132,74719,34.375,74719,78.79463959,74719,21.875
74757,45.75893021,74757,9.375,74757,15.625,74757,3.125,74757,15.40178585,74757,0,74757,18.9732151,74757,25,74757,41.9642868,74757,1.5625,74757,75.89286041,74757,20.3125,74757,82.5892868,74757,31.25,74757,75.66963959,74757,10.9375
74836,44.6428566,74836,12.5,74836,16.9642849,74836,1.5625,74836,17.1875,74836,0,74836,24.5535717,74836,31.25,74836,45.9821434,74836,1.5625,74836,74.33036041,74836,15.625,74836,81.69642639,74836,21.875,74836,74.55357361,74836,10.9375
74858,46.6517868,74858,20.3125,74858,17.8571434,74858,0,74858,21.875,74858,0,74858,25,74858,35.9375,74858,41.9642868,74858,0,74858,76.7857132,74858,14.0625,74858,81.69642639,74858,25,74858,75.89286041,74858,20.3125
75006,44.19643021,75006,10.9375,75006,14.73214245,75006,0,75006,15.625,75006,1.5625,75006,17.6339283,75006,23.4375,75006,44.6428566,75006,1.5625,75006,73.6607132,75006,14.0625,75006,81.0267868,75006,32.8125,75006,74.55357361,75006,15.625
75098,47.32143021,75098,15.625,75098,14.0625,75098,0,75098,14.73214245,75098,0,75098,21.4285717,75098,20.3125,75098,42.63393021,75098,1.5625,75098,74.10713959,75098,12.5,75098,84.5982132,75098,32.8125,75098,76.5625,75098,15.625
75111,47.32143021,75111,17.1875,75111,16.0714283,75111,0,75111,18.0803566,75111,4.6875,75111,20.7589283,75111,40.625,75111,47.32143021,75111,4.6875,75111,75.66963959,75111,10.9375,75111,84.1517868,75111,26.5625,75111,76.5625,75111,12.5
75147,43.5267868,75147,9.375,75147,18.3035717,75147,0,75147,18.3035717,75147,0,75147,20.0892849,75147,28.125,75147,39.9553566,75147,0,75147,75,75147,12.5,75147,77.45536041,75147,14.0625,75147,73.2142868,75147,6.25
75185,47.99106979,75185,6.25,75185,18.75,75185,1.5625,75185,18.5267849,75185,3.125,75185,22.7678566,75185,37.5,75185,44.19643021,75185,3.125,75185,76.7857132,75185,18.75,75185,82.14286041,75185,31.25,75185,77.9017868,75185,21.875
75206,52.9017868,75206,10.9375,75206,16.2946434,75206,0,75206,18.5267849,75206,0,75206,20.3125,75206,31.25,75206,47.7678566,75206,6.25,75206,82.5892868,75206,29.6875,75206,86.60713959,75206,40.625,75206,81.69642639,75206,29.6875
75370,48.2142868,75370,15.625,75370,18.0803566,75370,0,75370,15.1785717,75370,0,75370,20.9821434,75370,29.6875,75370,47.32143021,75370,0,75370,74.10713959,75370,18.75,75370,78.125,75370,21.875,75370,73.4375,75370,20.3125
75443,48.88393021,75443,9.375,75443,14.28571415,75443,1.5625,75443,14.95535755,75443,0,75443,20.7589283,75443,23.4375,75443,43.5267868,75443,4.6875,75443,75.2232132,75443,17.1875,75443,78.3482132,75443,18.75,75443,74.55357361,75443,12.5
75498,43.75,75498,14.0625,75498,16.2946434,75498,1.5625,75498,17.6339283,75498,0,75498,22.0982151,75498,29.6875,75498,39.9553566,75498,4.6875,75498,73.2142868,75498,10.9375,75498,80.58036041,75498,20.3125,75498,77.45536041,75498,21.875
75566,45.3125,75566,17.1875,75566,14.28571415,75566,1.5625,75566,20.9821434,75566,0,75566,17.4107151,75566,28.125,75566,44.19643021,75566,0,75566,73.2142868,75566,10.9375,75566,77.23213959,75566,20.3125,75566,74.7767868,75566,14.0625
75613,45.3125,75613,9.375,75613,15.84821415,75613,3.125,75613,17.8571434,75613,0,75613,18.75,75613,26.5625,75613,45.5357132,75613,6.25,75613,75.66963959,75613,17.1875,75613,82.14286041,75613,25,75613,78.3482132,75613,10.9375
75686,44.4196434,75686,6.25,75686,15.625,75686,4.6875,75686,17.8571434,75686,0,75686,22.0982151,75686,32.8125,75686,39.7321434,75686,6.25,75686,73.2142868,75686,10.9375,75686,80.58036041,75686,20.3125,75686,77.45536041,75686,21.875
75887,46.6517868,75887,14.0625,75887,19.1964283,75887,1.5625,75887,15.84821415,75887,0,75887,23.4375,75887,17.1875,75887,46.875,75887,1.5625,75887,76.3392868,75887,12.5,75887,81.91963959,75887,28.125,75887,77.00892639,75887,17.1875
75961,48.2142868,75961,4.6875,75961,18.75,75961,0,75961,16.9642849,75961,1.5625,75961,20.7589283,75961,31.25,75961,42.1875,75961,1.5625,75961,76.3392868,75961,15.625,75961,81.25,75961,17.1875,75961,79.4642868,75961,17.1875
76006,46.6517868,76006,12.5,76006,18.0803566,76006,3.125,76006,18.75,76006,1.5625,76006,21.4285717,76006,29.6875,76006,43.0803566,76006,1.5625,76006,74.55357361,76006,10.9375,76006,82.14286041,76006,28.125,76006,79.4642868,76006,23.4375
76219,46.42856979,76219,4.6875,76219,17.6339283,76219,0,76219,16.5178566,76219,0,76219,22.5446434,76219,37.5,76219,45.3125,76219,0,76219,75.44642639,76219,17.1875,76219,86.60713959,76219,34.375,76219,79.9107132,76219,25
76220,44.6428566,76220,12.5,76220,18.9732151,76220,4.6875,76220,17.4107151,76220,0,76220,23.2142849,76220,32.8125,76220,45.3125,76220,1.5625,76220,75,76220,12.5,76220,83.70536041,76220,28.125,76220,78.79463959,76220,18.75
76307,46.2053566,76307,10.9375,76307,20.3125,76307,1.5625,76307,14.28571415,76307,0,76307,22.0982151,76307,32.8125,76307,46.42856979,76307,1.5625,76307,79.01786041,76307,17.1875,76307,83.25892639,76307,37.5,76307,79.4642868,76307,20.3125
76488,46.6517868,76488,4.6875,76488,18.3035717,76488,0,76488,15.40178585,76488,0,76488,25.2232151,76488,29.6875,76488,44.86606979,76488,1.5625,76488,78.3482132,76488,25,76488,83.25892639,76488,32.8125,76488,79.4642868,76488,25
76532,45.3125,76532,4.6875,76532,16.5178566,76532,0,76532,21.2053566,76532,1.5625,76532,22.7678566,76532,28.125,76532,39.50893021,76532,4.6875,76532,78.79463959,76532,18.75,76532,80.80357361,76532,17.1875,76532,77.00892639,76532,17.1875
76588,51.3392868,76588,12.5,76588,15.1785717,76588,3.125,76588,16.2946434,76588,0,76588,22.3214283,76588,29.6875,76588,44.6428566,76588,1.5625,76588,79.6875,76588,28.125,76588,87.05357361,76588,42.1875,76588,80.13392639,76588,17.1875
76794,44.4196434,76794,12.5,76794,15.84821415,76794,0,76794,14.0625,76794,1.5625,76794,21.4285717,76794,34.375,76794,43.9732132,76794,1.5625,76794,77.67857361,76794,18.75,76794,84.1517868,76794,29.6875,76794,78.57142639,76794,21.875
76938,46.6517868,76938,17.1875,76938,15.40178585,76938,3.125,76938,16.5178566,76938,1.5625,76938,20.5357151,76938,32.8125,76938,44.86606979,76938,0,76938,79.4642868,76938,25,76938,82.5892868,76938,31.25,76938,78.79463959,76938,20.3125
77013,46.875,77013,10.9375,77013,16.5178566,77013,3.125,77013,19.1964283,77013,0,77013,19.1964283,77013,20.3125,77013,42.4107132,77013,4.6875,77013,79.6875,77013,18.75,77013,81.69642639,77013,31.25,77013,77.00892639,77013,10.9375
77020,45.5357132,77020,17.1875,77020,17.8571434,77020,0,77020,17.4107151,77020,1.5625,77020,24.1071434,77020,32.8125,77020,38.3928566,77020,1.5625,77020,80.13392639,77020,21.875,77020,81.4732132,77020,20.3125,77020,81.25,77020,20.3125
77033,49.1071434,77033,7.8125,77033,18.75,77033,0,77033,17.1875,77033,1.5625,77033,24.1071434,77033,28.125,77033,45.3125,77033,3.125,77033,77.9017868,77033,15.625,77033,79.01786041,77033,15.625,77033,76.5625,77033,18.75
77146,49.3303566,77146,4.6875,77146,19.4196434,77146,0,77146,15.84821415,77146,0,77146,25,77146,26.5625,77146,43.30356979,77146,1.5625,77146,81.69642639,77146,34.375,77146,80.13392639,77146,26.5625,77146,83.25892639,77146,28.125
77507,47.7678566,77507,9.375,77507,18.0803566,77507,3.125,77507,18.0803566,77507,1.5625,77507,21.875,77507,28.125,77507,47.7678566,77507,0,77507,80.13392639,77507,21.875,77507,75.2232132,77507,10.9375,77507,82.5892868,77507,21.875
77556,52.67856979,77556,17.1875,77556,14.5089283,77556,0,77556,16.2946434,77556,0,77556,20.3125,77556,26.5625,77556,47.5446434,77556,4.6875,77556,83.25892639,77556,25,77556,79.9107132,77556,17.1875,77556,80.58036041,77556,25
77559,47.99106979,77559,6.25,77559,18.3035717,77559,0,77559,18.5267849,77559,1.5625,77559,21.4285717,77559,29.6875,77559,41.5178566,77559,0,77559,81.25,77559,26.5625,77559,78.57142639,77559,10.9375,77559,81.25,77559,21.875
77610,52.00893021,77610,7.8125,77610,18.75,77610,1.5625,77610,20.7589283,77610,0,77610,25,77610,29.6875,77610,45.9821434,77610,6.25,77610,81.0267868,77610,23.4375,77610,79.01786041,77610,20.3125,77610,79.24107361,77610,23.4375
77807,47.5446434,77807,10.9375,77807,13.83928585,77807,0,77807,17.1875,77807,0,77807,18.9732151,77807,39.0625,77807,41.74106979,77807,4.6875,77807,81.25,77807,15.625,77807,77.45536041,77807,25,77807,77.9017868,77807,12.5
77951,46.42856979,77951,12.5,77951,14.73214245,77951,3.125,77951,16.0714283,77951,1.5625,77951,18.5267849,77951,37.5,77951,41.74106979,77951,6.25,77951,79.4642868,77951,15.625,77951,79.9107132,77951,21.875,77951,78.57142639,77951,25
78040,52.4553566,78040,10.9375,78040,16.2946434,78040,3.125,78040,20.3125,78040,3.125,78040,20.5357151,78040,29.6875,78040,45.5357132,78040,1.5625,78040,82.8125,78040,29.6875,78040,81.4732132,78040,23.4375,78040,82.14286041,78040,23.4375
78061,47.7678566,78061,12.5,78061,16.0714283,78061,1.5625,78061,16.7410717,78061,0,78061,20.3125,78061,28.125,78061,40.625,78061,4.6875,78061,78.79463959,78061,18.75,78061,77.9017868,78061,17.1875,78061,77.9017868,78061,21.875
78090,49.7767868,78090,10.9375,78090,17.8571434,78090,1.5625,78090,15.625,78090,0,78090,21.2053566,78090,31.25,78090,44.19643021,78090,6.25,78090,83.25892639,78090,28.125,78090,86.83036041,78090,39.0625,78090,83.92857361,78090,34.375
78145,47.32143021,78145,10.9375,78145,16.7410717,78145,0,78145,18.9732151,78145,0,78145,24.5535717,78145,21.875,78145,41.74106979,78145,0,78145,78.3482132,78145,18.75,78145,82.8125,78145,23.4375,78145,81.4732132,78145,21.875
78187,45.5357132,78187,12.5,78187,18.9732151,78187,0,78187,15.84821415,78187,0,78187,21.2053566,78187,29.6875,78187,45.0892868,78187,0,78187,77.67857361,78187,17.1875,78187,82.5892868,78187,35.9375,78187,82.5892868,78187,23.4375
78230,45.0892868,78230,12.5,78230,16.7410717,78230,1.5625,78230,21.2053566,78230,1.5625,78230,20.9821434,78230,28.125,78230,42.4107132,78230,1.5625,78230,76.5625,78230,10.9375,78230,83.48213959,78230,34.375,78230,79.4642868,78230,12.5
78276,52.67856979,78276,10.9375,78276,13.6160717,78276,0,78276,14.28571415,78276,0,78276,21.2053566,78276,29.6875,78276,42.8571434,78276,1.5625,78276,80.80357361,78276,26.5625,78276,83.92857361,78276,32.8125,78276,80.13392639,78276,28.125
78330,47.99106979,78330,9.375,78330,16.2946434,78330,4.6875,78330,17.4107151,78330,0,78330,18.3035717,78330,35.9375,78330,42.4107132,78330,1.5625,78330,78.3482132,78330,18.75,78330,80.80357361,78330,26.5625,78330,80.13392639,78330,21.875
78350,46.42856979,78350,7.8125,78350,14.5089283,78350,1.5625,78350,20.0892849,78350,1.5625,78350,20.7589283,78350,31.25,78350,43.9732132,78350,3.125,78350,79.01786041,78350,17.1875,78350,83.48213959,78350,34.375,78350,79.4642868,78350,17.1875
78353,47.0982132,78353,9.375,78353,18.0803566,78353,1.5625,78353,16.7410717,78353,0,78353,22.0982151,78353,28.125,78353,46.2053566,78353,1.5625,78353,77.9017868,78353,20.3125,78353,78.3482132,78353,21.875,78353,82.8125,78353,23.4375
78424,48.4375,78424,7.8125,78424,15.625,78424,6.25,78424,17.8571434,78424,0,78424,18.75,78424,34.375,78424,41.9642868,78424,3.125,78424,78.3482132,78424,18.75,78424,80.80357361,78424,26.5625,78424,80.13392639,78424,21.875
78436,46.42856979,78436,3.125,78436,16.9642849,78436,1.5625,78436,15.84821415,78436,1.5625,78436,21.2053566,78436,29.6875,78436,43.30356979,78436,3.125,78436,78.125,78436,18.75,78436,81.69642639,78436,32.8125,78436,80.80357361,78436,20.3125
78518,47.99106979,78518,10.9375,78518,17.1875,78518,4.6875,78518,17.6339283,78518,0,78518,18.5267849,78518,34.375,78518,41.74106979,78518,3.125,78518,78.3482132,78518,18.75,78518,80.80357361,78518,26.5625,78518,80.13392639,78518,21.875
78521,48.2142868,78521,14.0625,78521,16.9642849,78521,1.5625,78521,15.1785717,78521,0,78521,24.1071434,78521,23.4375,78521,44.4196434,78521,3.125,78521,78.3482132,78521,18.75,78521,82.8125,78521,23.4375,78521,81.4732132,78521,21.875
78591,50,78591,6.25,78591,18.75,78591,0,78591,15.40178585,78591,0,78591,22.0982151,78591,32.8125,78591,42.63393021,78591,1.5625,78591,80.35713959,78591,25,78591,77.9017868,78591,29.6875,78591,78.57142639,78591,18.75
78639,44.6428566,78639,4.6875,78639,14.5089283,78639,0,78639,18.75,78639,0,78639,21.2053566,78639,23.4375,78639,45.0892868,78639,3.125,78639,78.79463959,78639,25,78639,77.9017868,78639,21.875,78639,79.24107361,78639,26.5625
78746,52.00893021,78746,9.375,78746,12.27678585,78746,0,78746,18.75,78746,0,78746,20.7589283,78746,28.125,78746,42.4107132,78746,1.5625,78746,80.80357361,78746,26.5625,78746,83.92857361,78746,32.8125,78746,80.13392639,78746,28.125
78756,47.32143021,78756,4.6875,78756,16.0714283,78756,1.5625,78756,16.2946434,78756,0,78756,20.5357151,78756,29.6875,78756,41.74106979,78756,6.25,78756,76.11607361,78756,14.0625,78756,81.91963959,78756,28.125,78756,79.4642868,78756,18.75
78939,47.0982132,78939,17.1875,78939,20.5357151,78939,0,78939,20.9821434,78939,0,78939,21.875,78939,32.8125,78939,43.9732132,78939,1.5625,78939,77.67857361,78939,17.1875,78939,82.5892868,78939,35.9375,78939,82.5892868,78939,23.4375
79061,50.2232132,79061,3.125,79061,19.8660717,79061,0,79061,15.84821415,79061,0,79061,21.6517849,79061,31.25,79061,40.17856979,79061,1.5625,79061,74.33036041,79061,12.5,79061,71.875,79061,15.625,79061,79.4642868,79061,25
79149,45.0892868,79149,12.5,79149,18.5267849,79149,1.5625,79149,18.0803566,79149,0,79149,24.5535717,79149,29.6875,79149,39.7321434,79149,1.5625,79149,74.55357361,79149,7.8125,79149,75,79149,15.625,79149,82.5892868,79149,29.6875
79150,47.5446434,79150,10.9375,79150,18.3035717,79150,0,79150,17.6339283,79150,0,79150,20.9821434,79150,31.25,79150,40.17856979,79150,1.5625,79150,75.44642639,79150,31.25,79150,72.32142639,79150,9.375,79150,80.80357361,79150,18.75
79179,49.55356979,79179,6.25,79179,16.2946434,79179,0,79179,18.75,79179,0,79179,24.3303566,79179,21.875,79179,43.9732132,79179,6.25,79179,75.89286041,79179,17.1875,79179,75.44642639,79179,9.375,79179,82.5892868,79179,26.5625
79231,49.3303566,79231,14.0625,79231,14.5089283,79231,0,79231,17.1875,79231,0,79231,20.9821434,79231,29.6875,79231,44.4196434,79231,6.25,79231,75.66963959,79231,9.375,79231,75.66963959,79231,15.625,79231,84.5982132,79231,28.125
79555,51.3392868,79555,14.0625,79555,16.0714283,79555,0,79555,15.40178585,79555,1.5625,79555,25.2232151,79555,23.4375,79555,45.0892868,79555,4.6875,79555,75.89286041,79555,17.1875,79555,75.44642639,79555,9.375,79555,82.5892868,79555,26.5625
79578,47.99106979,79578,10.9375,79578,16.7410717,79578,1.5625,79578,16.7410717,79578,0,79578,22.5446434,79578,32.8125,79578,40.8482132,79578,1.5625,79578,73.6607132,79578,10.9375,79578,75.2232132,79578,15.625,79578,83.70536041,79578,23.4375
79866,55.3571434,79866,7.8125,79866,19.8660717,79866,1.5625,79866,16.2946434,79866,1.5625,79866,26.3392849,79866,26.5625,79866,46.2053566,79866,1.5625,79866,74.10713959,79866,12.5,79866,74.55357361,79866,12.5,79866,81.91963959,79866,28.125
79926,49.7767868,79926,15.625,79926,17.1875,79926,1.5625,79926,14.95535755,79926,1.5625,79926,21.4285717,79926,32.8125,79926,41.9642868,79926,0,79926,76.7857132,79926,15.625,79926,86.60713959,79926,39.0625,79926,79.9107132,79926,25
80250,50.2232132,80250,4.6875,80250,12.5,80250,0,80250,16.9642849,80250,1.5625,80250,20.9821434,80250,32.8125,80250,46.875,80250,3.125,80250,77.67857361,80250,21.875,80250,81.0267868,80250,29.6875,80250,82.36607361,80250,29.6875
80290,49.7767868,80290,7.8125,80290,14.28571415,80290,0,80290,18.75,80290,0,80290,18.0803566,80290,32.8125,80290,44.4196434,80290,4.6875,80290,79.24107361,80290,17.1875,80290,80.13392639,80290,18.75,80290,84.375,80290,31.25
80474,51.3392868,80474,9.375,80474,16.7410717,80474,0,80474,21.2053566,80474,1.5625,80474,22.3214283,80474,31.25,80474,47.7678566,80474,1.5625,80474,78.57142639,80474,21.875,80474,76.5625,80474,12.5,80474,84.1517868,80474,34.375
80494,47.32143021,80494,6.25,80494,18.5267849,80494,4.6875,80494,15.1785717,80494,0,80494,21.6517849,80494,29.6875,80494,39.50893021,80494,1.5625,80494,77.45536041,80494,14.0625,80494,79.24107361,80494,26.5625,80494,83.70536041,80494,32.8125
80546,47.5446434,80546,10.9375,80546,15.625,80546,1.5625,80546,20.0892849,80546,1.5625,80546,19.6428566,80546,29.6875,80546,43.30356979,80546,0,80546,77.00892639,80546,17.1875,80546,76.3392868,80546,14.0625,80546,79.4642868,80546,23.4375
81143,45.9821434,81143,10.9375,81143,14.28571415,81143,3.125,81143,17.1875,81143,1.5625,81143,21.2053566,81143,31.25,81143,43.5267868,81143,4.6875,81143,75.66963959,81143,20.3125,81143,81.4732132,81143,23.4375,81143,76.11607361,81143,12.5
81316,51.3392868,81316,12.5,81316,16.2946434,81316,1.5625,81316,16.5178566,81316,0,81316,20.9821434,81316,29.6875,81316,44.86606979,81316,3.125,81316,80.13392639,81316,21.875,81316,81.4732132,81316,21.875,81316,77.9017868,81316,18.75
81326,45.3125,81326,12.5,81326,16.9642849,81326,4.6875,81326,19.1964283,81326,0,81326,22.3214283,81326,31.25,81326,43.5267868,81326,3.125,81326,71.875,81326,12.5,81326,80.35713959,81326,18.75,81326,74.33036041,81326,17.1875
81369,48.6607132,81369,12.5,81369,18.0803566,81369,3.125,81369,16.7410717,81369,1.5625,81369,19.8660717,81369,25,81369,41.74106979,81369,0,81369,75.89286041,81369,17.1875,81369,81.69642639,81369,32.8125,81369,78.79463959,81369,10.9375
81370,52.4553566,81370,15.625,81370,19.1964283,81370,0,81370,19.1964283,81370,0,81370,25.8928566,81370,28.125,81370,49.7767868,81370,3.125,81370,75.44642639,81370,18.75,81370,82.5892868,81370,34.375,81370,76.3392868,81370,15.625
81438,47.0982132,81438,14.0625,81438,16.7410717,81438,1.5625,81438,16.2946434,81438,3.125,81438,24.5535717,81438,32.8125,81438,44.19643021,81438,1.5625,81438,77.45536041,81438,20.3125,81438,80.58036041,81438,18.75,81438,78.57142639,81438,17.1875
81526,47.32143021,81526,7.8125,81526,15.1785717,81526,6.25,81526,16.7410717,81526,3.125,81526,18.3035717,81526,32.8125,81526,43.75,81526,6.25,81526,73.6607132,81526,9.375,81526,79.24107361,81526,28.125,81526,75.66963959,81526,15.625
81616,45.3125,81616,14.0625,81616,14.5089283,81616,0,81616,16.9642849,81616,0,81616,19.1964283,81616,26.5625,81616,45.75893021,81616,3.125,81616,77.00892639,81616,14.0625,81616,81.0267868,81616,29.6875,81616,81.0267868,81616,25
81722,45.5357132,81722,15.625,81722,16.5178566,81722,0,81722,18.9732151,81722,3.125,81722,23.8839283,81722,29.6875,81722,43.0803566,81722,4.6875,81722,76.5625,81722,15.625,81722,84.1517868,81722,37.5,81722,80.13392639,81722,15.625
81911,48.88393021,81911,10.9375,81911,14.95535755,81911,0,81911,16.7410717,81911,0,81911,20.0892849,81911,25,81911,43.9732132,81911,3.125,81911,78.125,81911,21.875,81911,80.13392639,81911,23.4375,81911,80.13392639,81911,20.3125
82114,48.2142868,82114,14.0625,82114,14.95535755,82114,0,82114,20.7589283,82114,1.5625,82114,18.0803566,82114,29.6875,82114,44.4196434,82114,0,82114,77.45536041,82114,15.625,82114,81.25,82114,31.25,82114,78.125,82114,14.0625
82252,46.6517868,82252,10.9375,82252,16.9642849,82252,0,82252,19.4196434,82252,1.5625,82252,21.2053566,82252,28.125,82252,43.0803566,82252,0,82252,77.00892639,82252,32.8125,82252,77.00892639,82252,15.625,82252,75.66963959,82252,15.625
82483,45.5357132,82483,10.9375,82483,18.75,82483,1.5625,82483,21.4285717,82483,0,82483,24.1071434,82483,32.8125,82483,41.07143021,82483,1.5625,82483,73.6607132,82483,14.0625,82483,76.11607361,82483,18.75,82483,77.45536041,82483,14.0625
82558,45.5357132,82558,7.8125,82558,16.0714283,82558,3.125,82558,16.0714283,82558,1.5625,82558,22.0982151,82558,31.25,82558,40.8482132,82558,0,82558,75.44642639,82558,15.625,82558,76.11607361,82558,14.0625,82558,76.5625,82558,10.9375
82709,48.6607132,82709,17.1875,82709,15.40178585,82709,0,82709,18.0803566,82709,0,82709,20.9821434,82709,29.6875,82709,45.75893021,82709,3.125,82709,76.5625,82709,18.75,82709,81.0267868,82709,28.125,82709,79.6875,82709,17.1875
82749,46.6517868,82749,17.1875,82749,18.3035717,82749,1.5625,82749,17.6339283,82749,0,82749,23.8839283,82749,21.875,82749,43.9732132,82749,0,82749,78.57142639,82749,20.3125,82749,82.36607361,82749,31.25,82749,82.5892868,82749,21.875
82951,47.7678566,82951,17.1875,82951,17.4107151,82951,6.25,82951,12.72321415,82951,0,82951,22.5446434,82951,34.375,82951,43.30356979,82951,6.25,82951,73.2142868,82951,12.5,82951,72.54463959,82951,9.375,82951,77.45536041,82951,23.4375
83151,46.42856979,83151,10.9375,83151,14.28571415,83151,0,83151,16.5178566,83151,0,83151,20.7589283,83151,21.875,83151,44.19643021,83151,3.125,83151,72.0982132,83151,9.375,83151,70.5357132,83151,14.0625,83151,76.7857132,83151,12.5
83170,46.6517868,83170,10.9375,83170,17.6339283,83170,0,83170,17.4107151,83170,4.6875,83170,22.5446434,83170,37.5,83170,44.86606979,83170,0,83170,73.2142868,83170,12.5,83170,74.55357361,83170,17.1875,83170,73.4375,83170,10.9375
83177,50,83177,10.9375,83177,18.9732151,83177,1.5625,83177,16.2946434,83177,3.125,83177,21.2053566,83177,37.5,83177,43.9732132,83177,0,83177,72.76786041,83177,9.375,83177,74.55357361,83177,21.875,83177,76.7857132,83177,12.5
83325,45.75893021,83325,14.0625,83325,17.4107151,83325,0,83325,17.8571434,83325,0,83325,20.5357151,83325,28.125,83325,43.75,83325,1.5625,83325,71.42857361,83325,10.9375,83325,69.64286041,83325,9.375,83325,74.7767868,83325,17.1875
83650,44.19643021,83650,20.3125,83650,15.1785717,83650,3.125,83650,17.6339283,83650,0,83650,16.7410717,83650,31.25,83650,43.5267868,83650,4.6875,83650,67.63392639,83650,1.5625,83650,69.86607361,83650,20.3125,83650,78.125,83650,20.3125
83796,47.0982132,83796,7.8125,83796,17.8571434,83796,6.25,83796,17.6339283,83796,0,83796,24.5535717,83796,29.6875,83796,44.19643021,83796,1.5625,83796,75.66963959,83796,18.75,83796,81.4732132,83796,25,83796,78.3482132,83796,23.4375
83800,45.0892868,83800,18.75,83800,16.7410717,83800,3.125,83800,18.5267849,83800,0,83800,20.9821434,83800,29.6875,83800,44.6428566,83800,1.5625,83800,71.42857361,83800,15.625,83800,78.3482132,83800,21.875,83800,79.24107361,83800,17.1875
83894,47.5446434,83894,18.75,83894,16.7410717,83894,1.5625,83894,19.4196434,83894,1.5625,83894,20.5357151,83894,31.25,83894,44.4196434,83894,3.125,83894,71.42857361,83894,15.625,83894,78.3482132,83894,21.875,83894,79.24107361,83894,17.1875
83905,43.30356979,83905,9.375,83905,16.5178566,83905,3.125,83905,17.1875,83905,1.5625,83905,22.5446434,83905,26.5625,83905,41.9642868,83905,6.25,83905,75.2232132,83905,12.5,83905,76.11607361,83905,12.5,83905,78.57142639,83905,21.875
83948,52.2321434,83948,12.5,83948,15.625,83948,0,83948,15.84821415,83948,0,83948,20.3125,83948,31.25,83948,45.75893021,83948,1.5625,83948,79.01786041,83948,18.75,83948,78.79463959,83948,18.75,83948,77.23213959,83948,20.3125
83971,46.2053566,83971,20.3125,83971,18.3035717,83971,0,83971,18.0803566,83971,0,83971,23.2142849,83971,18.75,83971,44.86606979,83971,3.125,83971,75.66963959,83971,10.9375,83971,78.3482132,83971,14.0625,83971,79.01786041,83971,17.1875
83990,46.6517868,83990,18.75,83990,15.1785717,83990,3.125,83990,15.84821415,83990,0,83990,19.8660717,83990,31.25,83990,44.19643021,83990,1.5625,83990,76.7857132,83990,12.5,83990,80.35713959,83990,29.6875,83990,78.3482132,83990,10.9375
84040,45.5357132,84040,10.9375,84040,17.8571434,84040,4.6875,84040,18.3035717,84040,0,84040,22.7678566,84040,32.8125,84040,42.63393021,84040,3.125,84040,76.3392868,84040,12.5,84040,79.4642868,84040,12.5,84040,77.45536041,84040,17.1875
84282,44.19643021,84282,14.0625,84282,20.5357151,84282,4.6875,84282,19.1964283,84282,0,84282,27.0089283,84282,40.625,84282,45.3125,84282,1.5625,84282,77.23213959,84282,21.875,84282,77.67857361,84282,18.75,84282,76.5625,84282,17.1875
84395,45.3125,84395,14.0625,84395,17.6339283,84395,3.125,84395,15.40178585,84395,1.5625,84395,22.3214283,84395,26.5625,84395,43.0803566,84395,0,84395,75.2232132,84395,17.1875,84395,77.9017868,84395,17.1875,84395,75.66963959,84395,20.3125
84454,48.4375,84454,20.3125,84454,16.2946434,84454,0,84454,15.1785717,84454,1.5625,84454,24.7767849,84454,31.25,84454,45.3125,84454,1.5625,84454,75.66963959,84454,18.75,84454,81.4732132,84454,25,84454,78.3482132,84454,23.4375
84461,53.57143021,84461,10.9375,84461,15.84821415,84461,3.125,84461,13.16964245,84461,1.5625,84461,21.2053566,84461,26.5625,84461,47.0982132,84461,4.6875,84461,75.2232132,84461,21.875,84461,80.58036041,84461,29.6875,84461,79.24107361,84461,23.4375
84534,46.42856979,84534,12.5,84534,14.73214245,84534,3.125,84534,18.5267849,84534,1.5625,84534,18.3035717,84534,34.375,84534,46.42856979,84534,1.5625,84534,75.66963959,84534,12.5,84534,76.3392868,84534,15.625,84534,78.3482132,84534,18.75
84626,46.2053566,84626,3.125,84626,17.4107151,84626,3.125,84626,16.9642849,84626,0,84626,22.7678566,84626,32.8125,84626,44.86606979,84626,1.5625,84626,77.9017868,84626,20.3125,84626,82.8125,84626,29.6875,84626,78.125,84626,12.5
84634,45.9821434,84634,12.5,84634,18.0803566,84634,0,84634,16.0714283,84634,3.125,84634,24.5535717,84634,32.8125,84634,43.75,84634,3.125,84634,82.14286041,84634,31.25,84634,82.8125,84634,26.5625,84634,83.48213959,84634,26.5625
84651,49.55356979,84651,9.375,84651,18.75,84651,1.5625,84651,15.40178585,84651,1.5625,84651,21.4285717,84651,28.125,84651,46.6517868,84651,1.5625,84651,73.6607132,84651,15.625,84651,80.13392639,84651,23.4375,84651,85.26786041,84651,31.25
84823,40.8482132,84823,6.25,84823,19.4196434,84823,0,84823,14.73214245,84823,0,84823,21.2053566,84823,35.9375,84823,47.32143021,84823,1.5625,84823,75.44642639,84823,17.1875,84823,72.76786041,84823,10.9375,84823,79.9107132,84823,23.4375
84833,45.0892868,84833,14.0625,84833,17.1875,84833,1.5625,84833,16.2946434,84833,0,84833,22.7678566,84833,32.8125,84833,42.4107132,84833,1.5625,84833,75,84833,9.375,84833,71.6517868,84833,17.1875,84833,78.79463959,84833,18.75
84859,52.9017868,84859,15.625,84859,18.0803566,84859,1.5625,84859,17.4107151,84859,0,84859,22.5446434,84859,28.125,84859,41.9642868,84859,3.125,84859,74.55357361,84859,18.75,84859,71.875,84859,1.5625,84859,79.9107132,84859,21.875
84989,52.9017868,84989,6.25,84989,14.28571415,84989,1.5625,84989,16.9642849,84989,0,84989,20.7589283,84989,31.25,84989,45.0892868,84989,0,84989,77.23213959,84989,23.4375,84989,75,84989,21.875,84989,83.25892639,84989,23.4375
85031,45.9821434,85031,4.6875,85031,13.6160717,85031,0,85031,12.9464283,85031,1.5625,85031,21.2053566,85031,20.3125,85031,41.74106979,85031,4.6875,85031,75.2232132,85031,7.8125,85031,73.4375,85031,14.0625,85031,79.01786041,85031,15.625
85128,44.86606979,85128,12.5,85128,18.9732151,85128,3.125,85128,15.625,85128,0,85128,25.6696434,85128,42.1875,85128,45.3125,85128,4.6875,85128,77.45536041,85128,20.3125,85128,75.44642639,85128,15.625,85128,78.125,85128,18.75
85166,45.75893021,85166,14.0625,85166,18.3035717,85166,0,85166,14.95535755,85166,3.125,85166,20.7589283,85166,37.5,85166,41.9642868,85166,1.5625,85166,77.45536041,85166,20.3125,85166,72.99107361,85166,6.25,85166,82.5892868,85166,26.5625
85198,47.0982132,85198,14.0625,85198,17.8571434,85198,1.5625,85198,16.5178566,85198,1.5625,85198,24.3303566,85198,32.8125,85198,44.19643021,85198,1.5625,85198,76.11607361,85198,25,85198,74.7767868,85198,21.875,85198,81.69642639,85198,29.6875
85271,51.11606979,85271,6.25,85271,15.625,85271,0,85271,17.8571434,85271,0,85271,20.3125,85271,35.9375,85271,45.0892868,85271,0,85271,77.23213959,85271,23.4375,85271,75,85271,21.875,85271,83.25892639,85271,23.4375
85421,47.99106979,85421,7.8125,85421,15.1785717,85421,0,85421,20.9821434,85421,0,85421,18.3035717,85421,40.625,85421,40.625,85421,0,85421,74.10713959,85421,10.9375,85421,74.10713959,85421,15.625,85421,82.14286041,85421,21.875
85449,47.32143021,85449,9.375,85449,18.0803566,85449,3.125,85449,15.40178585,85449,0,85449,22.5446434,85449,31.25,85449,41.5178566,85449,0,85449,79.01786041,85449,21.875,85449,76.7857132,85449,15.625,85449,82.8125,85449,28.125
85547,47.99106979,85547,12.5,85547,17.8571434,85547,3.125,85547,19.6428566,85547,1.5625,85547,22.9910717,85547,28.125,85547,43.30356979,85547,3.125,85547,82.36607361,85547,31.25,85547,77.9017868,85547,21.875,85547,83.0357132,85547,26.5625
85584,48.2142868,85584,10.9375,85584,19.8660717,85584,3.125,85584,19.8660717,85584,1.5625,85584,21.6517849,85584,29.6875,85584,48.88393021,85584,0,85584,78.79463959,85584,14.0625,85584,80.80357361,85584,25,85584,81.4732132,85584,29.6875
85606,47.0982132,85606,10.9375,85606,18.3035717,85606,0,85606,16.2946434,85606,1.5625,85606,25.2232151,85606,26.5625,85606,43.30356979,85606,1.5625,85606,79.4642868,85606,26.5625,85606,78.3482132,85606,26.5625,85606,80.80357361,85606,23.4375
85685,48.4375,85685,10.9375,85685,18.75,85685,1.5625,85685,16.5178566,85685,0,85685,22.0982151,85685,28.125,85685,47.0982132,85685,4.6875,85685,74.33036041,85685,17.1875,85685,72.32142639,85685,9.375,85685,84.1517868,85685,28.125
85785,44.19643021,85785,14.0625,85785,18.3035717,85785,1.5625,85785,16.2946434,85785,0,85785,22.3214283,85785,31.25,85785,43.0803566,85785,3.125,85785,76.3392868,85785,17.1875,85785,70.5357132,85785,14.0625,85785,83.0357132,85785,29.6875
85795,45.0892868,85795,10.9375,85795,18.0803566,85795,0,85795,16.5178566,85795,0,85795,22.7678566,85795,31.25,85795,40.8482132,85795,0,85795,74.7767868,85795,12.5,85795,70.75892639,85795,7.8125,85795,77.9017868,85795,17.1875
85861,47.5446434,85861,10.9375,85861,17.1875,85861,4.6875,85861,16.7410717,85861,1.5625,85861,21.2053566,85861,31.25,85861,41.74106979,85861,1.5625,85861,77.9017868,85861,23.4375,85861,73.6607132,85861,17.1875,85861,81.69642639,85861,26.5625
85944,45.3125,85944,9.375,85944,16.5178566,85944,6.25,85944,17.8571434,85944,0,85944,18.5267849,85944,31.25,85944,45.5357132,85944,0,85944,77.67857361,85944,18.75,85944,74.7767868,85944,17.1875,85944,82.8125,85944,28.125
86223,45.3125,86223,14.0625,86223,15.84821415,86223,1.5625,86223,17.1875,86223,3.125,86223,18.9732151,86223,35.9375,86223,46.6517868,86223,1.5625,86223,75.44642639,86223,18.75,86223,75,86223,15.625,86223,82.14286041,86223,26.5625
86397,45.9821434,86397,12.5,86397,17.1875,86397,1.5625,86397,18.5267849,86397,0,86397,21.4285717,86397,28.125,86397,41.74106979,86397,4.6875,86397,75.2232132,86397,9.375,86397,73.88392639,86397,10.9375,86397,81.69642639,86397,18.75
86403,48.6607132,86403,12.5,86403,18.0803566,86403,1.5625,86403,16.5178566,86403,0,86403,21.4285717,86403,23.4375,86403,43.0803566,86403,3.125,86403,76.5625,86403,10.9375,86403,77.45536041,86403,17.1875,86403,81.91963959,86403,23.4375
86422,44.4196434,86422,14.0625,86422,16.9642849,86422,1.5625,86422,17.8571434,86422,0,86422,23.2142849,86422,29.6875,86422,42.4107132,86422,0,86422,76.11607361,86422,20.3125,86422,76.5625,86422,20.3125,86422,84.375,86422,26.5625
86593,46.2053566,86593,4.6875,86593,17.1875,86593,1.5625,86593,16.0714283,86593,1.5625,86593,21.4285717,86593,29.6875,86593,44.19643021,86593,0,86593,77.9017868,86593,18.75,86593,80.13392639,86593,26.5625,86593,80.80357361,86593,25
86646,51.3392868,86646,9.375,86646,14.28571415,86646,1.5625,86646,14.73214245,86646,1.5625,86646,22.7678566,86646,32.8125,86646,48.2142868,86646,1.5625,86646,77.45536041,86646,14.0625,86646,84.5982132,86646,35.9375,86646,83.70536041,86646,25
86659,48.88393021,86659,9.375,86659,14.95535755,86659,1.5625,86659,16.7410717,86659,0,86659,21.6517849,86659,29.6875,86659,46.875,86659,0,86659,78.79463959,86659,21.875,86659,77.23213959,86659,28.125,86659,81.91963959,86659,25
86672,45.3125,86672,12.5,86672,17.4107151,86672,3.125,86672,17.6339283,86672,0,86672,22.5446434,86672,32.8125,86672,45.75893021,86672,7.8125,86672,76.5625,86672,21.875,86672,80.13392639,86672,23.4375,86672,83.0357132,86672,25
86717,50,86717,15.625,86717,17.1875,86717,1.5625,86717,15.1785717,86717,0,86717,22.9910717,86717,29.6875,86717,45.75893021,86717,4.6875,86717,75.2232132,86717,20.3125,86717,83.0357132,86717,35.9375,86717,83.70536041,86717,34.375
86868,44.86606979,86868,12.5,86868,18.5267849,86868,1.5625,86868,15.1785717,86868,0,86868,24.5535717,86868,32.8125,86868,45.75893021,86868,7.8125,86868,76.11607361,86868,17.1875,86868,77.23213959,86868,10.9375,86868,83.25892639,86868,23.4375
86895,45.0892868,86895,12.5,86895,16.9642849,86895,6.25,86895,15.625,86895,0,86895,22.0982151,86895,28.125,86895,41.74106979,86895,1.5625,86895,78.79463959,86895,20.3125,86895,79.9107132,86895,25,86895,83.48213959,86895,32.8125
86940,44.19643021,86940,14.0625,86940,15.1785717,86940,0,86940,17.4107151,86940,1.5625,86940,17.1875,86940,29.6875,86940,41.07143021,86940,1.5625,86940,73.88392639,86940,14.0625,86940,78.3482132,86940,21.875,86940,83.92857361,86940,29.6875
87077,45.5357132,87077,10.9375,87077,16.5178566,87077,4.6875,87077,15.40178585,87077,1.5625,87077,22.3214283,87077,32.8125,87077,43.5267868,87077,0,87077,76.3392868,87077,17.1875,87077,80.35713959,87077,18.75,87077,79.6875,87077,25
87171,46.42856979,87171,14.0625,87171,16.0714283,87171,3.125,87171,17.6339283,87171,0,87171,22.0982151,87171,32.8125,87171,43.75,87171,0,87171,76.3392868,87171,17.1875,87171,80.35713959,87171,18.75,87171,79.6875,87171,25
87322,47.0982132,87322,12.5,87322,14.73214245,87322,1.5625,87322,19.6428566,87322,0,87322,20.9821434,87322,35.9375,87322,45.0892868,87322,0,87322,75.89286041,87322,18.75,87322,80.35713959,87322,28.125,87322,82.14286041,87322,28.125
87340,47.99106979,87340,12.5,87340,14.95535755,87340,0,87340,16.0714283,87340,0,87340,18.75,87340,29.6875,87340,46.2053566,87340,3.125,87340,78.57142639,87340,14.0625,87340,80.35713959,87340,26.5625,87340,83.25892639,87340,25
87576,52.4553566,87576,7.8125,87576,17.1875,87576,1.5625,87576,21.2053566,87576,3.125,87576,24.5535717,87576,25,87576,41.74106979,87576,4.6875,87576,78.125,87576,10.9375,87576,81.4732132,87576,28.125,87576,84.375,87576,25
87689,49.55356979,87689,12.5,87689,18.9732151,87689,0,87689,18.0803566,87689,1.5625,87689,22.3214283,87689,37.5,87689,48.88393021,87689,3.125,87689,79.9107132,87689,17.1875,87689,79.9107132,87689,28.125,87689,82.14286041,87689,25
87792,44.19643021,87792,10.9375,87792,15.40178585,87792,1.5625,87792,15.84821415,87792,1.5625,87792,21.2053566,87792,35.9375,87792,46.6517868,87792,0,87792,77.67857361,87792,20.3125,87792,79.6875,87792,23.4375,87792,83.92857361,87792,34.375
87794,46.875,87794,12.5,87794,18.3035717,87794,1.5625,87794,18.9732151,87794,0,87794,25.4464283,87794,37.5,87794,48.4375,87794,6.25,87794,80.13392639,87794,23.4375,87794,82.14286041,87794,29.6875,87794,81.0267868,87794,12.5
87795,43.9732132,87795,6.25,87795,16.7410717,87795,3.125,87795,15.84821415,87795,0,87795,22.9910717,87795,34.375,87795,44.86606979,87795,7.8125,87795,77.67857361,87795,18.75,87795,76.7857132,87795,29.6875,87795,80.13392639,87795,15.625
87910,50.6696434,87910,9.375,87910,16.7410717,87910,0,87910,19.6428566,87910,0,87910,20.3125,87910,29.6875,87910,44.6428566,87910,0,87910,79.4642868,87910,18.75,87910,75.89286041,87910,17.1875,87910,84.5982132,87910,32.8125
87920,46.875,87920,10.9375,87920,18.3035717,87920,1.5625,87920,19.6428566,87920,0,87920,21.875,87920,37.5,87920,41.07143021,87920,1.5625,87920,79.01786041,87920,20.3125,87920,79.24107361,87920,23.4375,87920,86.83036041,87920,39.0625
88098,52.67856979,88098,14.0625,88098,16.7410717,88098,1.5625,88098,18.5267849,88098,0,88098,20.3125,88098,29.6875,88098,42.8571434,88098,0,88098,79.4642868,88098,18.75,88098,75.89286041,88098,17.1875,88098,84.5982132,88098,32.8125
88225,45.3125,88225,7.8125,88225,20.9821434,88225,0,88225,16.0714283,88225,0,88225,26.1160717,88225,28.125,88225,42.8571434,88225,4.6875,88225,79.24107361,88225,17.1875,88225,81.4732132,88225,31.25,88225,83.70536041,88225,34.375
88314,46.2053566,88314,10.9375,88314,14.73214245,88314,3.125,88314,17.8571434,88314,0,88314,19.4196434,88314,31.25,88314,44.19643021,88314,0,88314,79.4642868,88314,20.3125,88314,78.79463959,88314,26.5625,88314,82.5892868,88314,23.4375
88533,47.0982132,88533,6.25,88533,20.0892849,88533,0,88533,17.1875,88533,0,88533,23.6607151,88533,37.5,88533,41.9642868,88533,3.125,88533,77.9017868,88533,25,88533,72.0982132,88533,21.875,88533,83.92857361,88533,31.25
88558,46.6517868,88558,3.125,88558,16.7410717,88558,3.125,88558,16.7410717,88558,1.5625,88558,23.2142849,88558,34.375,88558,45.0892868,88558,1.5625,88558,79.24107361,88558,20.3125,88558,73.88392639,88558,15.625,88558,84.1517868,88558,29.6875
88833,45.3125,88833,9.375,88833,16.9642849,88833,1.5625,88833,17.4107151,88833,3.125,88833,22.0982151,88833,31.25,88833,43.0803566,88833,1.5625,88833,77.67857361,88833,17.1875,88833,71.20536041,88833,12.5,88833,83.92857361,88833,25
89363,47.0982132,89363,9.375,89363,17.4107151,89363,0,89363,14.0625,89363,0,89363,22.9910717,89363,34.375,89363,41.9642868,89363,0,89363,78.79463959,89363,25,89363,80.58036041,89363,21.875,89363,83.48213959,89363,20.3125
89447,44.19643021,89447,7.8125,89447,20.3125,89447,0,89447,16.9642849,89447,0,89447,26.7857151,89447,34.375,89447,42.4107132,89447,1.5625,89447,73.6607132,89447,15.625,89447,80.35713959,89447,26.5625,89447,84.5982132,89447,35.9375
89644,51.3392868,89644,14.0625,89644,16.7410717,89644,1.5625,89644,17.1875,89644,1.5625,89644,24.1071434,89644,26.5625,89644,44.6428566,89644,3.125,89644,74.7767868,89644,10.9375,89644,79.01786041,89644,28.125,89644,83.0357132,89644,26.5625
89754,45.5357132,89754,6.25,89754,16.9642849,89754,0,89754,20.0892849,89754,0,89754,20.0892849,89754,25,89754,43.30356979,89754,3.125,89754,72.32142639,89754,17.1875,89754,77.9017868,89754,32.8125,89754,81.25,89754,23.4375
90045,47.7678566,90045,12.5,90045,14.73214245,90045,0,90045,20.3125,90045,1.5625,90045,22.5446434,90045,31.25,90045,47.0982132,90045,3.125,90045,75.66963959,90045,15.625,90045,80.35713959,90045,25,90045,82.14286041,90045,29.6875
90142,48.88393021,90142,10.9375,90142,15.625,90142,1.5625,90142,17.8571434,90142,1.5625,90142,21.2053566,90142,35.9375,90142,49.1071434,90142,1.5625,90142,75.89286041,90142,17.1875,90142,77.9017868,90142,28.125,90142,83.70536041,90142,29.6875
90173,46.6517868,90173,10.9375,90173,15.625,90173,3.125,90173,17.6339283,90173,1.5625,90173,19.4196434,90173,26.5625,90173,42.1875,90173,4.6875,90173,76.3392868,90173,18.75,90173,79.6875,90173,20.3125,90173,78.3482132,90173,20.3125
90190,46.6517868,90190,6.25,90190,17.1875,90190,1.5625,90190,18.3035717,90190,0,90190,22.0982151,90190,26.5625,90190,48.4375,90190,3.125,90190,74.33036041,90190,9.375,90190,76.7857132,90190,20.3125,90190,80.80357361,90190,25
90254,50.44643021,90254,10.9375,90254,15.84821415,90254,1.5625,90254,15.625,90254,1.5625,90254,19.4196434,90254,34.375,90254,45.75893021,90254,1.5625,90254,84.1517868,90254,25,90254,82.36607361,90254,29.6875,90254,87.7232132,90254,37.5
90459,48.6607132,90459,14.0625,90459,17.1875,90459,0,90459,18.9732151,90459,0,90459,24.7767849,90459,25,90459,42.63393021,90459,1.5625,90459,77.00892639,90459,18.75,90459,77.9017868,90459,20.3125,90459,80.58036041,90459,23.4375
90462,49.55356979,90462,10.9375,90462,17.6339283,90462,0,90462,17.4107151,90462,1.5625,90462,25,90462,31.25,90462,41.5178566,90462,4.6875,90462,75,90462,20.3125,90462,75.2232132,90462,17.1875,90462,82.14286041,90462,21.875
90578,50.2232132,90578,12.5,90578,18.3035717,90578,3.125,90578,19.6428566,90578,0,90578,23.6607151,90578,35.9375,90578,47.32143021,90578,0,90578,77.23213959,90578,21.875,90578,77.00892639,90578,26.5625,90578,81.91963959,90578,31.25
90585,49.1071434,90585,7.8125,90585,18.0803566,90585,0,90585,13.6160717,90585,0,90585,23.4375,90585,28.125,90585,41.74106979,90585,1.5625,90585,71.42857361,90585,9.375,90585,76.11607361,90585,18.75,90585,76.11607361,90585,15.625
90655,48.2142868,90655,12.5,90655,17.4107151,90655,4.6875,90655,16.2946434,90655,0,90655,21.875,90655,23.4375,90655,40.8482132,90655,0,90655,78.3482132,90655,25,90655,78.3482132,90655,18.75,90655,83.0357132,90655,29.6875
90807,44.86606979,90807,6.25,90807,17.8571434,90807,1.5625,90807,18.3035717,90807,1.5625,90807,22.0982151,90807,31.25,90807,43.5267868,90807,3.125,90807,76.5625,90807,17.1875,90807,78.125,90807,23.4375,90807,83.25892639,90807,31.25
90823,48.2142868,90823,9.375,90823,17.6339283,90823,1.5625,90823,16.9642849,90823,0,90823,21.2053566,90823,31.25,90823,44.86606979,90823,1.5625,90823,76.7857132,90823,14.0625,90823,79.9107132,90823,26.5625,90823,81.0267868,90823,32.8125
90901,44.4196434,90901,6.25,90901,17.6339283,90901,1.5625,90901,13.39285755,90901,1.5625,90901,22.7678566,90901,31.25,90901,43.5267868,90901,1.5625,90901,76.5625,90901,17.1875,90901,78.125,90901,23.4375,90901,83.25892639,90901,31.25
90951,44.6428566,90951,7.8125,90951,20.3125,90951,0,90951,15.625,90951,0,90951,26.7857151,90951,26.5625,90951,42.8571434,90951,3.125,90951,73.4375,90951,14.0625,90951,79.4642868,90951,28.125,90951,81.4732132,90951,28.125
90994,45.9821434,90994,7.8125,90994,17.6339283,90994,0,90994,16.2946434,90994,3.125,90994,21.875,90994,32.8125,90994,44.19643021,90994,1.5625,90994,76.11607361,90994,20.3125,90994,75.2232132,90994,15.625,90994,80.58036041,90994,25
91002,51.3392868,91002,6.25,91002,16.9642849,91002,3.125,91002,16.0714283,91002,0,91002,23.4375,91002,32.8125,91002,44.19643021,91002,1.5625,91002,79.6875,91002,15.625,91002,79.4642868,91002,26.5625,91002,83.70536041,91002,31.25
91081,46.875,91081,1.5625,91081,15.84821415,91081,0,91081,21.2053566,91081,1.5625,91081,21.2053566,91081,29.6875,91081,41.74106979,91081,1.5625,91081,73.6607132,91081,12.5,91081,73.4375,91081,20.3125,91081,79.4642868,91081,14.0625
91421,45.5357132,91421,14.0625,91421,20.5357151,91421,0,91421,12.9464283,91421,0,91421,26.1160717,91421,31.25,91421,44.4196434,91421,0,91421,73.4375,91421,9.375,91421,75.2232132,91421,15.625,91421,79.24107361,91421,23.4375
91507,45.0892868,91507,9.375,91507,18.3035717,91507,0,91507,20.3125,91507,0,91507,23.8839283,91507,31.25,91507,41.9642868,91507,0,91507,74.55357361,91507,15.625,91507,70.5357132,91507,17.1875,91507,76.5625,91507,17.1875
91738,47.5446434,91738,18.75,91738,12.27678585,91738,0,91738,17.6339283,91738,0,91738,16.7410717,91738,21.875,91738,43.75,91738,4.6875,91738,73.6607132,91738,12.5,91738,70.75892639,91738,14.0625,91738,77.45536041,91738,12.5
91749,45.75893021,91749,3.125,91749,14.5089283,91749,0,91749,15.84821415,91749,3.125,91749,21.875,91749,35.9375,91749,41.9642868,91749,0,91749,77.00892639,91749,21.875,91749,73.6607132,91749,14.0625,91749,81.69642639,91749,23.4375
91851,48.88393021,91851,6.25,91851,15.84821415,91851,1.5625,91851,17.1875,91851,0,91851,20.7589283,91851,35.9375,91851,44.86606979,91851,0,91851,75.66963959,91851,17.1875,91851,73.4375,91851,17.1875,91851,79.24107361,91851,20.3125
91994,51.5625,91994,7.8125,91994,17.1875,91994,1.5625,91994,16.2946434,91994,0,91994,23.8839283,91994,25,91994,42.1875,91994,4.6875,91994,76.5625,91994,14.0625,91994,76.3392868,91994,26.5625,91994,80.58036041,91994,20.3125
92188,51.5625,92188,12.5,92188,13.6160717,92188,0,92188,18.5267849,92188,0,92188,19.8660717,92188,29.6875,92188,43.75,92188,1.5625,92188,76.7857132,92188,12.5,92188,79.24107361,92188,25,92188,84.1517868,92188,31.25
92254,47.7678566,92254,3.125,92254,17.1875,92254,1.5625,92254,16.7410717,92254,0,92254,22.7678566,92254,31.25,92254,41.07143021,92254,4.6875,92254,68.08036041,92254,3.125,92254,75.66963959,92254,23.4375,92254,78.3482132,92254,17.1875
92255,42.8571434,92255,14.0625,92255,17.1875,92255,0,92255,16.2946434,92255,1.5625,92255,19.8660717,92255,28.125,92255,40.4017868,92255,0,92255,68.5267868,92255,10.9375,92255,73.6607132,92255,7.8125,92255,78.125,92255,14.0625
92260,46.42856979,92260,20.3125,92260,16.7410717,92260,3.125,92260,14.95535755,92260,0,92260,20.0892849,92260,31.25,92260,44.19643021,92260,4.6875,92260,68.5267868,92260,12.5,92260,78.3482132,92260,28.125,92260,76.7857132,92260,17.1875
92267,42.8571434,92267,12.5,92267,19.8660717,92267,0,92267,18.9732151,92267,0,92267,27.2321434,92267,32.8125,92267,43.5267868,92267,3.125,92267,67.4107132,92267,6.25,92267,79.6875,92267,26.5625,92267,78.79463959,92267,20.3125
92387,46.2053566,92387,6.25,92387,19.6428566,92387,0,92387,19.4196434,92387,0,92387,23.4375,92387,37.5,92387,39.50893021,92387,1.5625,92387,70.0892868,92387,7.8125,92387,76.7857132,92387,28.125,92387,79.6875,92387,18.75
92752,49.7767868,92752,10.9375,92752,13.16964245,92752,0,92752,17.6339283,92752,3.125,92752,20.0892849,92752,29.6875,92752,41.74106979,92752,0,92752,68.5267868,92752,6.25,92752,79.24107361,92752,28.125,92752,79.24107361,92752,20.3125
92777,44.19643021,92777,7.8125,92777,16.7410717,92777,0,92777,19.6428566,92777,1.5625,92777,22.0982151,92777,32.8125,92777,44.4196434,92777,4.6875,92777,68.5267868,92777,14.0625,92777,76.7857132,92777,29.6875,92777,77.00892639,92777,25
92824,46.2053566,92824,14.0625,92824,16.5178566,92824,1.5625,92824,16.0714283,92824,0,92824,21.4285717,92824,28.125,92824,44.19643021,92824,3.125,92824,68.5267868,92824,12.5,92824,78.3482132,92824,28.125,92824,76.7857132,92824,17.1875
93042,49.55356979,93042,14.0625,93042,17.4107151,93042,3.125,93042,18.75,93042,0,93042,20.5357151,93042,29.6875,93042,46.2053566,93042,1.5625,93042,70.0892868,93042,10.9375,93042,75,93042,20.3125,93042,75.89286041,93042,14.0625
93134,46.875,93134,10.9375,93134,18.3035717,93134,0,93134,18.9732151,93134,0,93134,22.3214283,93134,37.5,93134,45.0892868,93134,0,93134,73.4375,93134,4.6875,93134,79.6875,93134,17.1875,93134,80.80357361,93134,18.75
93356,51.11606979,93356,9.375,93356,15.40178585,93356,3.125,93356,16.7410717,93356,0,93356,18.9732151,93356,29.6875,93356,43.75,93356,1.5625,93356,72.32142639,93356,10.9375,93356,77.00892639,93356,21.875,93356,79.01786041,93356,10.9375
93528,46.6517868,93528,17.1875,93528,18.0803566,93528,1.5625,93528,15.1785717,93528,0,93528,24.7767849,93528,35.9375,93528,44.4196434,93528,1.5625,93528,71.6517868,93528,15.625,93528,78.79463959,93528,23.4375,93528,77.45536041,93528,15.625
93716,47.5446434,93716,12.5,93716,18.0803566,93716,3.125,93716,17.1875,93716,0,93716,26.7857151,93716,40.625,93716,43.75,93716,1.5625,93716,71.6517868,93716,15.625,93716,78.79463959,93716,23.4375,93716,77.45536041,93716,15.625
93760,47.32143021,93760,4.6875,93760,17.8571434,93760,4.6875,93760,19.1964283,93760,1.5625,93760,23.4375,93760,31.25,93760,42.63393021,93760,0,93760,70.5357132,93760,3.125,93760,77.67857361,93760,20.3125,93760,78.3482132,93760,21.875
93768,43.9732132,93768,14.0625,93768,17.4107151,93768,1.5625,93768,17.4107151,93768,0,93768,24.1071434,93768,29.6875,93768,41.5178566,93768,0,93768,69.86607361,93768,6.25,93768,72.54463959,93768,15.625,93768,74.10713959,93768,12.5
94000,46.13095093,94000,16.66666603,94000,19.94047546,94000,2.083333254,94000,17.8571434,94000,0,94000,22.91666603,94000,31.25,94000,43.15476227,94000,4.166666508,94000,68.75,94000,8.33333302,94000,72.02381134,94000,33.33333206,94000,78.57142639,94000,22.91666603

==> figures/MNIST/vt_and_gt.csv <==
Step,ours-oracle,
,gt,vt
0,98.73204041,16.22992325
1,98.90110016,6.508875847
2,98.47844696,22.40067673
3,98.81656647,28.40236664
4,96.28063965,7.607776642
5,99.66187286,8.368554115
6,99.40828705,5.156382084
7,99.74640656,12.25697422
8,98.81656647,3.212172508
9,99.40828705,7.692307472
10,99.1546936,3.465764999
11,98.98562622,13.35587502
12,99.23921967,6.086221695
13,97.63313293,11.15807247
14,99.32375336,3.043110847
15,98.90110016,6.339814186
16,98.90110016,5.748097897
17,99.49281311,4.564666271
18,98.90110016,24.17582512
19,99.07015991,1.944209695
20,98.90110016,1.859678745
21,98.98562622,8.62214756
22,99.32375336,6.170752525
23,98.98562622,5.071851254
24,99.07015991,13.10228252
25,98.64750671,7.016060829
26,99.1546936,5.325443745
27,98.14031982,10.48182583
28,98.22485352,12.08791256
29,98.90110016,16.73710823
30,98.73204041,15.21555328
31,98.14031982,27.89518166
32,98.14031982,25.9509716
33,98.05579376,39.56044006
34,98.39391327,43.19526672
35,98.22485352,48.0135231
36,98.22485352,39.22231674
37,97.71766663,47.33727646
38,97.97126007,41.75824356
39,98.47844696,42.94167328
40,98.47844696,45.73119354
41,98.47844696,43.44886017
42,96.78782654,42.4344902
43,95.01268005,46.83009338
44,96.95688629,45.64665985
45,95.94252014,50.80304337
46,97.71766663,40.57481003
47,96.19611359,44.63228989
48,97.04141998,54.86052322
49,98.39391327,42.01183319
50,96.0270462,46.23837662
51,95.94252014,43.61791992
52,94.92814636,44.54776001
53,97.37954712,43.61791992
54,96.61876678,47.92899323
55,98.30937958,48.60523987
56,98.14031982,46.15384674
57,95.85798645,45.0549469
58,96.19611359,46.23837662
59,96.78782654,45.30853653
60,94.92814636,48.0135231
61,94.16737366,41.75824356
62,97.80220032,42.8571434
63,95.85798645,49.7886734
64,96.53423309,44.71681976
65,92.64581299,48.0135231
66,96.19611359,49.61960983
67,96.1115799,46.91462326
68,97.46407318,44.37869644
69,96.70330048,48.68977356
70,94.75908661,46.49197006
71,94.67455292,41.58917999
72,95.6889267,44.97041321
73,95.94252014,48.52070999
74,96.78782654,50.38039017
75,96.95688629,44.97041321
76,95.94252014,46.83009338
77,95.43533325,49.87320328
78,94.67455292,46.32290649
79,97.04141998,47.08368683
80,94.75908661,44.29416656
81,96.28063965,48.18258667
82,95.94252014,45.39307022
83,96.0270462,48.60523987
84,95.2662735,50.29585648
85,95.18173981,46.83009338
86,95.85798645,43.36432648
87,96.95688629,48.52070999
88,96.44970703,44.37869644
89,94.08283997,47.42181015
90,94.59002686,49.28148651
91,93.06846619,47.84446335
92,97.12595367,48.18258667
93,96.19611359,49.95773315
94,94.92814636,47.16821671
95,94.50549316,46.83009338
96,95.77346039,47.42181015
97,95.2662735,43.53339005
98,95.18173981,44.37869644
99,95.94252014,45.81572342
100,92.22315979,49.28148651
101,93.99830627,48.26711655
102,95.94252014,45.30853653
103,96.53423309,45.81572342
104,94.25189972,49.70414352
105,95.51986694,50.46492004
106,95.2662735,48.43618011
107,95.09721375,47.50634003
108,94.67455292,45.39307022
109,95.85798645,46.32290649
110,95.43533325,46.57649994
111,93.82924652,48.26711655
112,97.29501343,46.99915314
113,96.0270462,46.15384674
114,95.51986694,47.50634003
115,92.81488037,48.18258667
116,92.81488037,48.85883331
117,93.06846619,47.25274658
118,94.8436203,47.50634003
119,96.0270462,48.26711655
120,95.35079956,49.70414352
121,95.35079956,55.95942688
122,92.89940643,45.39307022
123,95.01268005,49.3660202
124,93.91378021,47.5908699
125,94.50549316,46.40744019
126,94.92814636,47.25274658
127,94.92814636,45.81572342
128,94.08283997,45.4776001
129,95.2662735,47.25274658
130,86.72865295,48.18258667
131,95.01268005,49.53507996
132,94.67455292,47.08368683
133,95.09721375,42.8571434
134,95.60439301,49.53507996
135,94.75908661,46.91462326
136,93.06846619,48.26711655
137,95.09721375,45.9002533
138,94.67455292,46.99915314
139,93.06846619,46.49197006
140,92.81488037,48.09805679
141,93.99830627,47.50634003
142,94.4209671,46.49197006
143,94.08283997,47.25274658
144,89.60270691,48.85883331
145,95.94252014,46.83009338
146,93.66018677,45.81572342
147,94.75908661,45.0549469
148,94.16737366,48.0135231
149,94.8436203,46.83009338
150,95.01268005,46.40744019
151,95.18173981,46.66102982
152,95.09721375,46.49197006
153,94.92814636,46.66102982
154,95.2662735,47.25274658
155,95.18173981,47.75993347
156,95.18173981,47.42181015
157,94.8436203,47.42181015
158,94.8436203,47.50634003
159,94.92814636,47.5908699
160,94.75908661,47.5908699
161,94.8436203,47.42181015
162,94.92814636,47.84446335
163,94.67455292,47.92899323
164,94.67455292,47.5908699
165,94.59002686,47.5908699
166,94.59002686,47.5908699
167,94.75908661,47.75993347
168,94.75908661,47.5908699
169,94.8436203,47.5908699
170,94.59002686,47.67539978
171,94.75908661,47.50634003
172,94.75908661,47.67539978
173,94.75908661,47.67539978
174,94.75908661,47.67539978
175,94.67455292,47.50634003
176,94.67455292,47.50634003
177,94.75908661,47.50634003
178,94.75908661,47.50634003
179,94.75908661,47.50634003
180,94.75908661,47.50634003
181,94.67455292,47.5908699
182,94.67455292,47.50634003
183,94.67455292,47.67539978
184,94.59002686,47.75993347
185,94.59002686,47.75993347
186,94.59002686,47.84446335
187,94.59002686,47.75993347
188,94.59002686,47.75993347
189,94.59002686,47.75993347
190,94.59002686,47.84446335
191,94.59002686,47.75993347
192,94.50549316,47.92899323
193,94.50549316,47.75993347
194,94.50549316,47.67539978
195,94.50549316,47.67539978
196,94.50549316,47.84446335
197,94.50549316,47.84446335
198,94.50549316,47.67539978
199,94.50549316,47.84446335
200,94.50549316,47.92899323
201,94.50549316,47.92899323
202,94.50549316,48.0135231
203,94.50549316,47.92899323
204,94.50549316,47.92899323
205,94.59002686,47.92899323
206,94.67455292,47.92899323
207,94.59002686,47.75993347
208,94.50549316,47.67539978
209,94.50549316,48.0135231
210,94.50549316,48.0135231
211,94.67455292,47.92899323
212,94.50549316,48.0135231
213,94.50549316,47.92899323
214,94.50549316,48.0135231
215,94.50549316,48.0135231
216,94.50549316,48.0135231
217,94.50549316,48.0135231
218,94.4209671,48.0135231
219,94.50549316,47.92899323
220,94.50549316,48.0135231
221,94.50549316,48.0135231
222,94.50549316,48.0135231
223,94.50549316,48.0135231
224,94.50549316,48.0135231
225,94.50549316,48.0135231
226,94.50549316,48.0135231
227,94.50549316,48.0135231
228,94.50549316,48.0135231
229,94.50549316,48.0135231
230,94.50549316,48.0135231
231,94.50549316,48.0135231
232,94.50549316,48.0135231
233,94.50549316,48.0135231
234,94.50549316,48.0135231
235,94.50549316,48.0135231
236,94.50549316,48.0135231
237,94.50549316,48.0135231
238,94.50549316,48.0135231
239,94.50549316,48.0135231
240,94.50549316,48.0135231
241,94.50549316,48.0135231
242,94.50549316,48.0135231
243,94.50549316,48.0135231
244,94.50549316,48.0135231
245,94.50549316,48.0135231
246,94.50549316,48.0135231
247,94.50549316,48.0135231
248,94.50549316,48.0135231
249,94.50549316,48.0135231
250,94.50549316,48.0135231
251,94.50549316,48.0135231
252,94.50549316,48.0135231
253,94.50549316,48.0135231
254,94.50549316,48.0135231
255,94.50549316,48.0135231
256,94.50549316,48.0135231
257,94.50549316,48.0135231
258,94.50549316,48.0135231
259,94.50549316,48.0135231
260,94.50549316,48.0135231
261,94.50549316,48.0135231
262,94.50549316,48.0135231
263,94.50549316,48.0135231
264,94.50549316,48.0135231
265,94.50549316,48.0135231
266,94.50549316,48.0135231
267,94.50549316,48.0135231
268,94.50549316,48.0135231
269,94.50549316,48.0135231
270,94.50549316,48.0135231
271,94.50549316,48.0135231
272,94.50549316,48.0135231
273,94.50549316,48.0135231
274,94.50549316,48.0135231
275,94.50549316,48.0135231
276,94.50549316,48.0135231
277,94.50549316,48.0135231
278,94.50549316,48.0135231
279,94.50549316,48.0135231
280,94.50549316,48.0135231
281,94.50549316,48.0135231
282,94.50549316,48.0135231
283,94.50549316,48.0135231
284,94.50549316,48.0135231
285,94.50549316,48.0135231
286,94.50549316,48.0135231
287,94.50549316,48.0135231
288,94.50549316,48.0135231
289,94.50549316,48.0135231
290,94.50549316,48.0135231
291,94.50549316,48.0135231
292,94.50549316,48.0135231
293,94.50549316,48.0135231
294,94.50549316,48.0135231
295,94.50549316,48.0135231
296,94.50549316,48.0135231
297,94.50549316,48.0135231
298,94.50549316,48.0135231
299,94.50549316,48.0135231
